Structured Wavenumber-Domain Channel Estimation for LoS XL-MIMO

Near-field line-of-sight (LoS) channels in extremely large-scale multiple-input multiple-output (XL-MIMO) systems exhibit distinctive structural properties in the wavenumber domain. In this paper, we develop a structured wavenumber-domain channel estimation framework that first obtains an initial channel estimate using classical estimators and then refines it through a windowing-based refinement step that suppresses out-of-band noise by exploiting the localized spatial-frequency power distribution. The resulting estimate is subsequently enhanced through a convex constrained formulation that exploits the sparsity and low-rank structure of the wavenumber-domain channel. The corresponding sparsity and rank constraint bounds are selected using a conservative worst-case characterization over the relative position of the transmitter and receiver. Numerical results show that the proposed framework improves estimation accuracy, particularly at low signal-to-noise ratio, by effectively leveraging the structural properties of the wavenumber-domain channel.

==> Figures/data.txt/fig_2_data/alpha_Nr128.txt <==
sqrt_Nt,alpha_true,alpha_linear
1.4142135623731,5.9596,6.0841
2,8.4205,8.4254
2.82842712474619,11.8648,11.7364
4,16.536,16.4188
5.65685424949238,22.9199,23.0408
8,32.4105,32.4057


==> Figures/data.txt/fig_2_data/alpha_Nr256.txt <==
sqrt_Nt,alpha_true,alpha_linear
1.4142135623731,6.61,6.8173
2,9.3455,9.4256
2.82842712474619,13.2027,13.1144
4,18.5928,18.3312
5.65685424949238,25.8551,25.7088
8,35.9335,36.1423

==> Figures/data.txt/fig_2_data/alpha_Nr64.txt <==
sqrt_Nt,alpha_true,alpha_linear
1.4142135623731,5.3878,5.4399
2,7.5887,7.5097
2.82842712474619,10.5607,10.4368
4,14.4263,14.5765
5.65685424949238,20.3575,20.4308
8,28.7825,28.71

==> Figures/data.txt/fig_2_data/beta_Nr128.txt <==
Nt,beta_true,beta_linear
2,1.0176,1.0282
4,1.0394,1.0455
8,1.0802,1.0801
16,1.1589,1.1493
32,1.3052,1.2876
64,1.5538,1.5643


==> Figures/data.txt/fig_2_data/beta_Nr256.txt <==
Nt,beta_true,beta_linear
2,1.0088,1.0116
4,1.0197,1.0211
8,1.0404,1.0402
16,1.0807,1.0785
32,1.1592,1.155
64,1.3054,1.3079


==> Figures/data.txt/fig_2_data/beta_Nr64.txt <==
Nt,beta_true,beta_linear
2,1.0348,1.0679
4,1.0781,1.0971
8,1.1577,1.1554
16,1.3044,1.2722
32,1.5531,1.5056
64,1.9426,1.9725


==> Figures/data.txt/fig_3_data/WindowFn.csv <==
Var1,windowfn
-64,0.2
-63,0.2
-62,0.2
-61,0.2
-60,0.2
-59,0.2
-58,0.2
-57,0.2
-56,0.2
-55,0.2
-54,0.2
-53,0.2
-52,0.2
-51,0.2
-50,0.2
-49,1
-48,1
-47,1
-46,1
-45,1
-44,1
-43,1
-42,1
-41,1
-40,0.2
-39,0.2
-38,0.2
-37,0.2
-36,0.2
-35,0.2
-34,0.2
-33,0.2
-32,0.2
-31,0.2
-30,0.2
-29,0.2
-28,0.2
-27,0.2
-26,0.2
-25,0.2
-24,0.2
-23,0.2
-22,0.2
-21,0.2
-20,0.2
-19,0.2
-18,0.2
-17,0.2
-16,0.2
-15,0.2
-14,0.2
-13,0.2
-12,0.2
-11,0.2
-10,0.2
-9,0.2
-8,0.2
-7,0.2
-6,0.2
-5,0.2
-4,0.2
-3,0.2
-2,0.2
-1,0.2
0,0.2
1,0.2
2,0.2
3,0.2
4,0.2
5,0.2
6,0.2
7,0.2
8,0.2
9,0.2
10,0.2
11,0.2
12,0.2
13,0.2
14,0.2
15,0.2
16,0.2
17,0.2
18,0.2
19,0.2
20,0.2
21,0.2
22,0.2
23,0.2
24,0.2
25,0.2
26,0.2
27,0.2
28,0.2
29,0.2
30,0.2
31,0.2
32,0.2
33,0.2
34,0.2
35,0.2
36,0.2
37,0.2
38,0.2
39,0.2
40,0.2
41,0.2
42,0.2
43,0.2
44,0.2
45,0.2
46,0.2
47,0.2
48,0.2
49,0.2
50,0.2
51,0.2
52,0.2
53,0.2
54,0.2
55,0.2
56,0.2
57,0.2
58,0.2
59,0.2
60,0.2
61,0.2
62,0.2
63,0.2


==> Figures/data.txt/fig_3_data/Windowed_est.csv <==
Var1,Var2
-64,0.0339842326511668
-63,0.0332188971319155
-62,0.0266765851345597
-61,0.0417796305136648
-60,0.0409806663503117
-59,0.0210897473265001
-58,0.0192462753424531
-57,0.0268409076282941
-56,0.0435748890461981
-55,0.0295805533477822
-54,0.0255803792005255
-53,0.0346441833699431
-52,0.014906520071765
-51,0.0263637051315862
-50,0.0566640304967241
-49,0.0832335574792097
-48,0.208331752855816
-47,0.141975647644949
-46,0.288647044095377
-45,0.997770126213359
-44,0.124978322398776
-43,0.0213629450766791
-42,0.0740366584374544
-41,0.244405275965673
-40,0.0285405206976631
-39,0.031803010850109
-38,0.00940875660201621
-37,0.0256899570634129
-36,0.0120833504761471
-35,0.0219110101051249
-34,0.0466707054528356
-33,0.020686432601343
-32,0.0612343360695974
-31,0.0186714524956597
-30,0.00533396398908599
-29,0.0289818759990661
-28,0.0108065197003726
-27,0.0518068544862849
-26,0.0251710565732116
-25,0.0125398492821922
-24,0.0246000040121503
-23,0.0361445919192909
-22,0.0169216028459456
-21,0.0150982288143176
-20,0.0180887757240882
-19,0.0209924611926806
-18,0.0262129540768267
-17,0.0379571598990876
-16,0.0507307628581937
-15,0.0150697055706018
-14,0.0691849223884854
-13,0.03464682212664
-12,0.0363520858749007
-11,0.042426139882953
-10,0.0404324303270065
-9,0.036483026575446
-8,0.0415105146404555
-7,0.0529405925785467
-6,0.040637047841712
-5,0.00908069627225395
-4,0.0431265636885565
-3,0.0116321774644209
-2,0.0309288402939934
-1,0.0383855240088583
0,0.0186565423983093
1,0.0269802002805911
2,0.0455290359161375
3,0.0453366690268915
4,0.00858302278827621
5,0.0217717134956621
6,0.0245542024761789
7,0.0302653118426811
8,0.0161873828324966
9,0.0234012013372129
10,0.0124065676144298
11,0.0169728453808536
12,0.031360691310431
13,0.0542247003879724
14,0.0116848782424305
15,0.0555560489651899
16,0.0175960820921569
17,0.0194915581260331
18,0.0347921924657691
19,0.0478679638833006
20,0.0198571430195007
21,0.0613134887347705
22,0.0436517480713024
23,0.0141522985072191
24,0.0180056684828974
25,0.023969879525924
26,0.0110292906763705
27,0.0196696199828924
28,0.0558255349517167
29,0.00362186962359934
30,0.057684581118989
31,0.0525561073707977
32,0.0124299742595182
33,0.0182701420773479
34,0.0483373406910934
35,0.0255866339407596
36,0.0366998971825512
37,0.0231847600683502
38,0.0122267619753305
39,0.019555341486133
40,0.0803672414929644
41,0.0180527658257401
42,0.0776100450331906
43,0.0428556910447582
44,0.0168990435952394
45,0.0317020567860664
46,0.0159644017379464
47,0.00891926432375034
48,0.0113996534173559
49,0.00934898416468806
50,0.0426752075058833
51,0.0562515036363958
52,0.0573258573196953
53,0.0206532408815655
54,0.0239086811400634
55,0.0305649691692266
56,0.0101712303024322
57,0.036117419998616
58,0.0203310080444705
59,0.0302665118243645
60,0.0725512110992115
61,0.0479632570443922
62,0.0231128586847838
63,0.0615862078632787


==> Figures/data.txt/fig_3_data/noisy_est.csv <==
Var1,Var2
-64,0.169921163255834
-63,0.166094485659577
-62,0.133382925672799
-61,0.208898152568324
-60,0.204903331751559
-59,0.1054487366325
-58,0.0962313767122655
-57,0.13420453814147
-56,0.21787444523099
-55,0.147902766738911
-54,0.127901896002627
-53,0.173220916849716
-52,0.0745326003588249
-51,0.131818525657931
-50,0.28332015248362
-49,0.0832335574792097
-48,0.208331752855816
-47,0.141975647644949
-46,0.288647044095377
-45,0.997770126213359
-44,0.124978322398776
-43,0.0213629450766791
-42,0.0740366584374544
-41,0.244405275965673
-40,0.142702603488315
-39,0.159015054250545
-38,0.047043783010081
-37,0.128449785317065
-36,0.0604167523807354
-35,0.109555050525624
-34,0.233353527264178
-33,0.103432163006715
-32,0.306171680347987
-31,0.0933572624782984
-30,0.0266698199454299
-29,0.144909379995331
-28,0.0540325985018631
-27,0.259034272431424
-26,0.125855282866058
-25,0.0626992464109612
-24,0.123000020060752
-23,0.180722959596455
-22,0.0846080142297281
-21,0.0754911440715877
-20,0.0904438786204409
-19,0.104962305963403
-18,0.131064770384134
-17,0.189785799495438
-16,0.253653814290968
-15,0.075348527853009
-14,0.345924611942427
-13,0.1732341106332
-12,0.181760429374503
-11,0.212130699414765
-10,0.202162151635033
-9,0.18241513287723
-8,0.207552573202277
-7,0.264702962892733
-6,0.20318523920856
-5,0.0454034813612697
-4,0.215632818442783
-3,0.0581608873221044
-2,0.154644201469967
-1,0.191927620044291
0,0.0932827119915464
1,0.134901001402956
2,0.227645179580688
3,0.226683345134458
4,0.042915113941381
5,0.108858567478311
6,0.122771012380895
7,0.151326559213406
8,0.0809369141624829
9,0.117006006686065
10,0.0620328380721488
11,0.0848642269042678
12,0.156803456552155
13,0.271123501939862
14,0.0584243912121527
15,0.27778024482595
16,0.0879804104607845
17,0.0974577906301656
18,0.173960962328846
19,0.239339819416503
20,0.0992857150975037
21,0.306567443673852
22,0.218258740356512
23,0.0707614925360954
24,0.0900283424144871
25,0.11984939762962
26,0.0551464533818523
27,0.0983480999144618
28,0.279127674758584
29,0.0181093481179967
30,0.288422905594945
31,0.262780536853988
32,0.0621498712975911
33,0.0913507103867396
34,0.241686703455467
35,0.127933169703798
36,0.183499485912756
37,0.115923800341751
38,0.0611338098766524
39,0.0977767074306649
40,0.401836207464822
41,0.0902638291287004
42,0.388050225165953
43,0.214278455223791
44,0.0844952179761968
45,0.158510283930332
46,0.0798220086897321
47,0.0445963216187517
48,0.0569982670867793
49,0.0467449208234403
50,0.213376037529417
51,0.281257518181979
52,0.286629286598477
53,0.103266204407828
54,0.119543405700317
55,0.152824845846133
56,0.0508561515121611
57,0.18058709999308
58,0.101655040222352
59,0.151332559121822
60,0.362756055496058
61,0.239816285221961
62,0.115564293423919
63,0.307931039316393


==> Figures/data.txt/fig_3_data/true.csv <==
Var1,Var2
-64,0.0126028506193715
-63,0.0132639088245048
-62,0.0140070891710161
-61,0.0148480078525103
-60,0.0158065268403403
-59,0.016908301263437
-58,0.0181870571310765
-57,0.0196880360897337
-56,0.0214733704146986
-55,0.0236307810052921
-54,0.0262882726680057
-53,0.0296402826708515
-52,0.0339972656392891
-51,0.0398875662319677
-50,0.0482897599561348
-49,0.0612437866037562
-48,0.083831224857425
-47,0.133178092553756
-46,0.311813976956124
-45,0.891349252975473
-44,0.1950125229621
-43,0.103531568059427
-42,0.0709165397175188
-41,0.0540448260503126
-40,0.0437054381611778
-39,0.0367148192498824
-38,0.0316726151583289
-37,0.0278648481635213
-36,0.0248888230980401
-35,0.0225000009928092
-34,0.0205412380154805
-33,0.0189069207409098
-32,0.0175234335548335
-31,0.0163378890318226
-30,0.0153113099867386
-29,0.0144143375639703
-28,0.0136244366280746
-27,0.0129240223306872
-26,0.0122991719658713
-25,0.0117387192862339
-24,0.0112336050189516
-23,0.0107764028205259
-22,0.0103609677583037
-21,0.00998217188610807
-20,0.00963570274271169
-19,0.00931790796529774
-18,0.0090256741570707
-17,0.00875633151710299
-16,0.00850757805641787
-15,0.00827741886337115
-14,0.00806411704902726
-13,0.00786615383134392
-12,0.00768219583442999
-11,0.00751106813120989
-10,0.0073517318810936
-9,0.00720326568278034
-8,0.00706484994001754
-7,0.00693575369207115
-6,0.00681532346485726
-5,0.00670297379965472
-4,0.00659817916821069
-3,0.00650046704702341
-2,0.00640941196957356
-1,0.0063246303924464
0,0.00624577626154099
1,0.00617253716330693
2,0.00610463098648015
3,0.00604180300706357
4,0.00598382335337247
5,0.00593048479229022
6,0.00588160078936609
7,0.00583700381723144
8,0.00579654387805484
9,0.00576008721275642
10,0.00572751517738224
11,0.00569872326804116
12,0.00567362028055603
13,0.00565212758709906
14,0.00563417852561982
15,0.00561971788797818
16,0.00560870150161711
17,0.00560109589625483
18,0.00559687805728961
19,0.00559603525302909
20,0.00559856494257939
21,0.00560447475559764
22,0.00561378254928758
23,0.00562651653974171
24,0.00564271551258268
25,0.00566242911223345
26,0.00568571821580298
27,0.00571265539864143
28,0.005743325493946
29,0.00577782625900725
30,0.00581626915396943
31,0.00585878025052362
32,0.00590550127629514
33,0.00595659082145358
34,0.00601222571895333
35,0.00607260262773209
36,0.00613793984002928
37,0.00620847935597774
38,0.00628448925458368
39,0.00636626640701224
40,0.00645413959832779
41,0.00654847310876964
42,0.00664967084607353
43,0.00675818111056945
44,0.00687450212321555
45,0.00699918843817876
46,0.00713285842124622
47,0.00727620299896541
48,0.00742999592554609
49,0.00759510589383334
50,0.00777251087484794
51,0.0079633151807816
52,0.00816876986710393
53,0.00839029726832118
54,0.00862952066065463
55,0.00888830035660033
56,0.00916877790980218
57,0.00947343063754181
58,0.00980513938126037
59,0.0101672734128536
60,0.0105637977623284
61,0.0109994101966764
62,0.0114797178672111
63,0.012011467697446


==> Figures/data.txt/fig_4_data/20m_plotdata.csv <==
Var1,Var2,Var3
0.572957795130823,19.9338666666667,1
0.752170304559419,19.9338666666667,1
0.931382813988014,19.9338666666667,1
1.11059532341661,19.9338666666667,1
1.28980783284521,19.9338666666667,1
1.4690203422738,19.9338666666667,1
1.6482328517024,19.9338666666667,1
1.82744536113099,19.9338666666667,1
2.00665787055959,19.9338666666667,1
2.18587037998818,19.9338666666667,1
2.36508288941678,19.9338666666667,1
2.54429539884537,19.9338666666667,1
2.72350790827397,19.9338666666667,1
2.90272041770256,19.9338666666667,1
3.08193292713116,19.9338666666667,1
3.26114543655976,19.9338666666667,1
3.44035794598835,19.9338666666667,1
3.61957045541695,19.9338666666667,2
3.79878296484554,19.9338666666667,2
3.97799547427414,19.9338666666667,2
4.15720798370273,19.9338666666667,3
4.33642049313133,19.9338666666667,3
4.51563300255992,19.9338666666667,3
4.69484551198852,19.9338666666667,4
4.87405802141712,19.9338666666667,4
5.05327053084571,19.9338666666667,5
5.23248304027431,19.9338666666667,5
5.4116955497029,19.9338666666667,5
5.5909080591315,19.9338666666667,6
5.77012056856009,19.9338666666667,6
5.94933307798869,19.9338666666667,7
6.12854558741729,19.9338666666667,7
6.30775809684588,19.9338666666667,8
6.48697060627448,19.9338666666667,8
6.66618311570307,19.9338666666667,8
6.84539562513167,19.9338666666667,8
7.02460813456026,19.9338666666667,9
7.20382064398886,19.9338666666667,9
7.38303315341745,19.9338666666667,8
7.56224566284605,19.9338666666667,8
7.74145817227465,19.9338666666667,8
7.92067068170324,19.9338666666667,8
8.09988319113184,19.9338666666667,7
8.27909570056043,19.9338666666667,7
8.45830820998903,19.9338666666667,6
8.63752071941762,19.9338666666667,5
8.81673322884622,19.9338666666667,4
8.99594573827481,19.9338666666667,4
9.17515824770341,19.9338666666667,3
9.35437075713201,19.9338666666667,2
9.5335832665606,19.9338666666667,1
9.7127957759892,19.9338666666667,1
9.89200828541779,19.9338666666667,1
10.0712207948464,19.9338666666667,1
10.250433304275,19.9338666666667,1
10.4296458137036,19.9338666666667,1
10.6088583231322,19.9338666666667,1
10.7880708325608,19.9338666666667,2
10.9672833419894,19.9338666666667,3
11.146495851418,19.9338666666667,3
11.3257083608466,19.9338666666667,5
11.5049208702752,19.9338666666667,6
11.6841333797037,19.9338666666667,6
11.8633458891323,19.9338666666667,7
12.0425583985609,19.9338666666667,8
12.2217709079895,19.9338666666667,8
12.4009834174181,19.9338666666667,9
12.5801959268467,19.9338666666667,8
12.7594084362753,19.9338666666667,8
12.9386209457039,19.9338666666667,7
13.1178334551325,19.9338666666667,7
13.2970459645611,19.9338666666667,5
13.4762584739897,19.9338666666667,4
13.6554709834183,19.9338666666667,3
13.8346834928469,19.9338666666667,2
14.0138960022755,19.9338666666667,1
14.1931085117041,19.9338666666667,1
14.3723210211327,19.9338666666667,1
14.5515335305613,19.9338666666667,1
14.7307460399899,19.9338666666667,1
14.9099585494185,19.9338666666667,2
15.0891710588471,19.9338666666667,4
15.2683835682757,19.9338666666667,5
15.4475960777043,19.9338666666667,6
15.6268085871328,19.9338666666667,7
15.8060210965614,19.9338666666667,8
15.98523360599,19.9338666666667,9
16.1644461154186,19.9338666666667,8
16.3436586248472,19.9338666666667,8
16.5228711342758,19.9338666666667,7
16.7020836437044,19.9338666666667,6
16.881296153133,19.9338666666667,4
17.0605086625616,19.9338666666667,3
17.2397211719902,19.9338666666667,2
17.4189336814188,19.9338666666667,1
17.5981461908474,19.9338666666667,1
17.777358700276,19.9338666666667,1
17.9565712097046,19.9338666666667,2
18.1357837191332,19.9338666666667,3
18.3149962285618,19.9338666666667,4
18.4942087379904,19.9338666666667,6
18.673421247419,19.9338666666667,7
18.8526337568476,19.9338666666667,8
19.0318462662762,19.9338666666667,9
19.2110587757048,19.9338666666667,8
19.3902712851334,19.9338666666667,7
19.569483794562,19.9338666666667,6
19.7486963039905,19.9338666666667,4
19.9279088134191,19.9338666666667,3
20.1071213228477,19.9338666666667,1
20.2863338322763,19.9338666666667,1
20.4655463417049,19.9338666666667,1
20.6447588511335,19.9338666666667,1
20.8239713605621,19.9338666666667,3
21.0031838699907,19.9338666666667,5
21.1823963794193,19.9338666666667,7
21.3616088888479,19.9338666666667,8
21.5408213982765,19.9338666666667,9
21.7200339077051,19.9338666666667,8
21.8992464171337,19.9338666666667,8
22.0784589265623,19.9338666666667,6
22.2576714359909,19.9338666666667,4
22.4368839454195,19.9338666666667,3
22.6160964548481,19.9338666666667,1
22.7953089642767,19.9338666666667,1
22.9745214737053,19.9338666666667,1
23.1537339831339,19.9338666666667,3
23.3329464925625,19.9338666666667,4
23.5121590019911,19.9338666666667,6
23.6913715114196,19.9338666666667,8
23.8705840208482,19.9338666666667,9
24.0497965302768,19.9338666666667,8
24.2290090397054,19.9338666666667,7
24.408221549134,19.9338666666667,6
24.5874340585626,19.9338666666667,3
24.7666465679912,19.9338666666667,2
24.9458590774198,19.9338666666667,1
25.1250715868484,19.9338666666667,1
25.304284096277,19.9338666666667,2
25.4834966057056,19.9338666666667,4
25.6627091151342,19.9338666666667,6
25.8419216245628,19.9338666666667,8
26.0211341339914,19.9338666666667,9
26.20034664342,19.9338666666667,8
26.3795591528486,19.9338666666667,7
26.5587716622772,19.9338666666667,5
26.7379841717058,19.9338666666667,3
26.9171966811344,19.9338666666667,1
27.096409190563,19.9338666666667,1
27.2756216999916,19.9338666666667,2
27.4548342094202,19.9338666666667,4
27.6340467188488,19.9338666666667,6
27.8132592282773,19.9338666666667,8
27.9924717377059,19.9338666666667,9
28.1716842471345,19.9338666666667,8
28.3508967565631,19.9338666666667,7
28.5301092659917,19.9338666666667,4
28.7093217754203,19.9338666666667,2
28.8885342848489,19.9338666666667,1
29.0677467942775,19.9338666666667,1
29.2469593037061,19.9338666666667,3
29.4261718131347,19.9338666666667,5
29.6053843225633,19.9338666666667,7
29.7845968319919,19.9338666666667,8
29.9638093414205,19.9338666666667,8
30.1430218508491,19.9338666666667,7
30.3222343602777,19.9338666666667,5
30.5014468697063,19.9338666666667,3
30.6806593791349,19.9338666666667,1
30.8598718885635,19.9338666666667,1
31.0390843979921,19.9338666666667,3
31.2182969074207,19.9338666666667,5
31.3975094168493,19.9338666666667,8
31.5767219262779,19.9338666666667,9
31.7559344357064,19.9338666666667,8
31.935146945135,19.9338666666667,6
32.1143594545636,19.9338666666667,4
32.2935719639922,19.9338666666667,2
32.4727844734208,19.9338666666667,1
32.6519969828494,19.9338666666667,2
32.831209492278,19.9338666666667,4
33.0104220017066,19.9338666666667,7
33.1896345111352,19.9338666666667,8
33.3688470205638,19.9338666666667,8
33.5480595299924,19.9338666666667,7
33.727272039421,19.9338666666667,4
33.9064845488496,19.9338666666667,2
34.0856970582782,19.9338666666667,1
34.2649095677068,19.9338666666667,2
34.4441220771354,19.9338666666667,4
34.623334586564,19.9338666666667,7
34.8025470959926,19.9338666666667,8
34.9817596054212,19.9338666666667,8
35.1609721148498,19.9338666666667,7
35.3401846242784,19.9338666666667,4
35.519397133707,19.9338666666667,2
35.6986096431355,19.9338666666667,1
35.8778221525641,19.9338666666667,3
36.0570346619927,19.9338666666667,5
36.2362471714213,19.9338666666667,8
36.4154596808499,19.9338666666667,9
36.5946721902785,19.9338666666667,8
36.7738846997071,19.9338666666667,5
36.9530972091357,19.9338666666667,3
37.1323097185643,19.9338666666667,1
37.3115222279929,19.9338666666667,2
37.4907347374215,19.9338666666667,4
37.6699472468501,19.9338666666667,7
37.8491597562787,19.9338666666667,9
38.0283722657073,19.9338666666667,8
38.2075847751359,19.9338666666667,6
38.3867972845645,19.9338666666667,3
38.5660097939931,19.9338666666667,1
38.7452223034217,19.9338666666667,2
38.9244348128503,19.9338666666667,4
39.1036473222789,19.9338666666667,7
39.2828598317075,19.9338666666667,9
39.4620723411361,19.9338666666667,8
39.6412848505647,19.9338666666667,6
39.8204973599932,19.9338666666667,3
39.9997098694218,19.9338666666667,1
40.1789223788504,19.9338666666667,3
40.358134888279,19.9338666666667,5
40.5373473977076,19.9338666666667,8
40.7165599071362,19.9338666666667,9
40.8957724165648,19.9338666666667,8
41.0749849259934,19.9338666666667,5
41.254197435422,19.9338666666667,3
41.4334099448506,19.9338666666667,1
41.6126224542792,19.9338666666667,3
41.7918349637078,19.9338666666667,6
41.9710474731364,19.9338666666667,8
42.150259982565,19.9338666666667,9
42.3294724919936,19.9338666666667,7
42.5086850014222,19.9338666666667,4
42.6878975108508,19.9338666666667,2
42.8671100202794,19.9338666666667,3
43.046322529708,19.9338666666667,5
43.2255350391366,19.9338666666667,8
43.4047475485652,19.9338666666667,9
43.5839600579937,19.9338666666667,8
43.7631725674223,19.9338666666667,4
43.9423850768509,19.9338666666667,3
44.1215975862795,19.9338666666667,2
44.3008100957081,19.9338666666667,4
44.4800226051367,19.9338666666667,7
44.6592351145653,19.9338666666667,9
44.8384476239939,19.9338666666667,8
45.0176601334225,19.9338666666667,5
45.1968726428511,19.9338666666667,3
45.3760851522797,19.9338666666667,2
45.5552976617083,19.9338666666667,4
45.7345101711369,19.9338666666667,7
45.9137226805655,19.9338666666667,9
46.0929351899941,19.9338666666667,8
46.2721476994227,19.9338666666667,5
46.4513602088513,19.9338666666667,3
46.6305727182799,19.9338666666667,2
46.8097852277085,19.9338666666667,4
46.9889977371371,19.9338666666667,7
47.1682102465657,19.9338666666667,9
47.3474227559943,19.9338666666667,8
47.5266352654229,19.9338666666667,4
47.7058477748514,19.9338666666667,3
47.88506028428,19.9338666666667,3
48.0642727937086,19.9338666666667,5
48.2434853031372,19.9338666666667,8
48.4226978125658,19.9338666666667,9
48.6019103219944,19.9338666666667,7
48.781122831423,19.9338666666667,4
48.9603353408516,19.9338666666667,2
49.1395478502802,19.9338666666667,3
49.3187603597088,19.9338666666667,6
49.4979728691374,19.9338666666667,9
49.677185378566,19.9338666666667,8
49.8563978879946,19.9338666666667,6
50.0356103974232,19.9338666666667,3
50.2148229068518,19.9338666666667,3
50.3940354162804,19.9338666666667,4
50.573247925709,19.9338666666667,8
50.7524604351376,19.9338666666667,9
50.9316729445662,19.9338666666667,7
51.1108854539948,19.9338666666667,4
51.2900979634234,19.9338666666667,3
51.469310472852,19.9338666666667,3
51.6485229822805,19.9338666666667,6
51.8277354917092,19.9338666666667,9
52.0069480011378,19.9338666666667,8
52.1861605105663,19.9338666666667,5
52.3653730199949,19.9338666666667,3
52.5445855294235,19.9338666666667,3
52.7237980388521,19.9338666666667,5
52.9030105482807,19.9338666666667,8
53.0822230577093,19.9338666666667,9
53.2614355671379,19.9338666666667,6
53.4406480765665,19.9338666666667,3
53.6198605859951,19.9338666666667,3
53.7990730954237,19.9338666666667,4
53.9782856048523,19.9338666666667,8
54.1574981142809,19.9338666666667,9
54.3367106237095,19.9338666666667,7
54.5159231331381,19.9338666666667,4
54.6951356425667,19.9338666666667,3
54.8743481519953,19.9338666666667,4
55.0535606614239,19.9338666666667,7
55.2327731708525,19.9338666666667,9
55.4119856802811,19.9338666666667,7
55.5911981897097,19.9338666666667,4
55.7704106991383,19.9338666666667,3
55.9496232085668,19.9338666666667,4
56.1288357179954,19.9338666666667,7
56.308048227424,19.9338666666667,9
56.4872607368526,19.9338666666667,7
56.6664732462812,19.9338666666667,4
56.8456857557098,19.9338666666667,3
57.0248982651384,19.9338666666667,4
57.204110774567,19.9338666666667,7
57.3833232839956,19.9338666666667,9
57.5625357934242,19.9338666666667,7
57.7417483028528,19.9338666666667,4
57.9209608122814,19.9338666666667,3
58.10017332171,19.9338666666667,4
58.2793858311386,19.9338666666667,8
58.4585983405672,19.9338666666667,9
58.6378108499958,19.9338666666667,7
58.8170233594244,19.9338666666667,3
58.996235868853,19.9338666666667,3
59.1754483782816,19.9338666666667,5
59.3546608877102,19.9338666666667,8
59.5338733971388,19.9338666666667,9
59.7130859065674,19.9338666666667,6
59.892298415996,19.9338666666667,3
60.0715109254245,19.9338666666667,3
60.2507234348531,19.9338666666667,5
60.4299359442817,19.9338666666667,9
60.6091484537103,19.9338666666667,8
60.7883609631389,19.9338666666667,5
60.9675734725675,19.9338666666667,3
61.1467859819961,19.9338666666667,3
61.3259984914247,19.9338666666667,6
61.5052110008533,19.9338666666667,9
61.6844235102819,19.9338666666667,8
61.8636360197105,19.9338666666667,4
62.0428485291391,19.9338666666667,3
62.2220610385677,19.9338666666667,4
62.4012735479963,19.9338666666667,8
62.5804860574249,19.9338666666667,9
62.7596985668535,19.9338666666667,6
62.9389110762821,19.9338666666667,3
63.1181235857107,19.9338666666667,3
63.2973360951393,19.9338666666667,5
63.4765486045679,19.9338666666667,9
63.6557611139965,19.9338666666667,8
63.8349736234251,19.9338666666667,5
64.0141861328536,19.9338666666667,3
64.1933986422822,19.9338666666667,4
64.3726111517108,19.9338666666667,7
64.5518236611394,19.9338666666667,9
64.731036170568,19.9338666666667,7
64.9102486799966,19.9338666666667,4
65.0894611894252,19.9338666666667,3
65.2686736988538,19.9338666666667,5
65.4478862082824,19.9338666666667,9
65.627098717711,19.9338666666667,9
65.8063112271396,19.9338666666667,5
65.9855237365682,19.9338666666667,3
66.1647362459968,19.9338666666667,4
66.3439487554254,19.9338666666667,7
66.523161264854,19.9338666666667,9
66.7023737742826,19.9338666666667,7
66.8815862837112,19.9338666666667,4
67.0607987931398,19.9338666666667,3
67.2400113025684,19.9338666666667,5
67.419223811997,19.9338666666667,9
67.5984363214256,19.9338666666667,8
67.7776488308542,19.9338666666667,5
67.9568613402828,19.9338666666667,3
68.1360738497114,19.9338666666667,4
68.3152863591399,19.9338666666667,8
68.4944988685685,19.9338666666667,9
68.6737113779971,19.9338666666667,6
68.8529238874257,19.9338666666667,3
69.0321363968543,19.9338666666667,3
69.2113489062829,19.9338666666667,6
69.3905614157115,19.9338666666667,9
69.5697739251401,19.9338666666667,7
69.7489864345687,19.9338666666667,4
69.9281989439973,19.9338666666667,3
70.1074114534259,19.9338666666667,5
70.2866239628545,19.9338666666667,9
70.4658364722831,19.9338666666667,8
70.6450489817117,19.9338666666667,5
70.8242614911403,19.9338666666667,3
71.0034740005689,19.9338666666667,4
71.1826865099975,19.9338666666667,8
71.3618990194261,19.9338666666667,9
71.5411115288547,19.9338666666667,6
71.7203240382833,19.9338666666667,3
71.8995365477118,19.9338666666667,4
72.0787490571404,19.9338666666667,7
72.2579615665691,19.9338666666667,9
72.4371740759976,19.9338666666667,7
72.6163865854262,19.9338666666667,4
72.7955990948548,19.9338666666667,3
72.9748116042834,19.9338666666667,6
73.154024113712,19.9338666666667,9
73.3332366231406,19.9338666666667,8
73.5124491325692,19.9338666666667,4
73.6916616419978,19.9338666666667,3
73.8708741514264,19.9338666666667,5
74.050086660855,19.9338666666667,9
74.2292991702836,19.9338666666667,8
74.4085116797122,19.9338666666667,5
74.5877241891408,19.9338666666667,3
74.7669366985694,19.9338666666667,5
74.946149207998,19.9338666666667,8
75.1253617174266,19.9338666666667,9
75.3045742268552,19.9338666666667,5
75.4837867362838,19.9338666666667,3
75.6629992457124,19.9338666666667,4
75.842211755141,19.9338666666667,8
76.0214242645695,19.9338666666667,9
76.2006367739981,19.9338666666667,6
76.3798492834267,19.9338666666667,3
76.5590617928553,19.9338666666667,4
76.7382743022839,19.9338666666667,7
76.9174868117125,19.9338666666667,9
77.0966993211411,19.9338666666667,7
77.2759118305697,19.9338666666667,3
77.4551243399983,19.9338666666667,4
77.6343368494269,19.9338666666667,7
77.8135493588555,19.9338666666667,9
77.9927618682841,19.9338666666667,7
78.1719743777127,19.9338666666667,4
78.3511868871413,19.9338666666667,3
78.5303993965699,19.9338666666667,6
78.7096119059985,19.9338666666667,9
78.8888244154271,19.9338666666667,7
79.0680369248557,19.9338666666667,4
79.2472494342843,19.9338666666667,3
79.4264619437129,19.9338666666667,6
79.6056744531415,19.9338666666667,9
79.78488696257,19.9338666666667,8
79.9640994719987,19.9338666666667,4
80.1433119814272,19.9338666666667,3
80.3225244908558,19.9338666666667,6
80.5017370002844,19.9338666666667,9
80.680949509713,19.9338666666667,8
80.8601620191416,19.9338666666667,4
81.0393745285702,19.9338666666667,3
81.2185870379988,19.9338666666667,5
81.3977995474274,19.9338666666667,9
81.577012056856,19.9338666666667,8
81.7562245662846,19.9338666666667,4
81.9354370757132,19.9338666666667,3
82.1146495851418,19.9338666666667,5
82.2938620945704,19.9338666666667,9
82.473074603999,19.9338666666667,8
82.6522871134276,19.9338666666667,5
82.8314996228562,19.9338666666667,3
83.0107121322848,19.9338666666667,5
83.1899246417134,19.9338666666667,9
83.369137151142,19.9338666666667,8
83.5483496605706,19.9338666666667,5
83.7275621699992,19.9338666666667,3
83.9067746794278,19.9338666666667,5
84.0859871888564,19.9338666666667,9
84.2651996982849,19.9338666666667,8
84.4444122077135,19.9338666666667,5
84.6236247171421,19.9338666666667,3
84.8028372265707,19.9338666666667,5
84.9820497359993,19.9338666666667,9
85.1612622454279,19.9338666666667,9
85.3404747548565,19.9338666666667,5
85.5196872642851,19.9338666666667,3
85.6988997737137,19.9338666666667,5
85.8781122831423,19.9338666666667,9
86.0573247925709,19.9338666666667,9
86.2365373019995,19.9338666666667,5
86.4157498114281,19.9338666666667,3
86.5949623208567,19.9338666666667,5
86.7741748302853,19.9338666666667,9
86.9533873397139,19.9338666666667,9
87.1325998491425,19.9338666666667,5
87.3118123585711,19.9338666666667,3
87.4910248679997,19.9338666666667,5
87.6702373774283,19.9338666666667,9
87.8494498868568,19.9338666666667,9
88.0286623962855,19.9338666666667,5
88.207874905714,19.9338666666667,3
88.3870874151426,19.9338666666667,5
88.5662999245712,19.9338666666667,9
88.7455124339998,19.9338666666667,9
88.9247249434284,19.9338666666667,5
89.103937452857,19.9338666666667,3
89.2831499622856,19.9338666666667,5
89.4623624717142,19.9338666666667,9
89.6415749811428,19.9338666666667,9
89.8207874905714,19.9338666666667,5
90,19.9338666666667,3


==> Figures/data.txt/fig_4_data/80m_plotdata.csv <==
Var1,Var2,Var3
0.572957795130823,81.1008,1
0.752170304559419,81.1008,1
0.931382813988014,81.1008,1
1.11059532341661,81.1008,1
1.28980783284521,81.1008,1
1.4690203422738,81.1008,1
1.6482328517024,81.1008,1
1.82744536113099,81.1008,1
2.00665787055959,81.1008,1
2.18587037998818,81.1008,1
2.36508288941678,81.1008,1
2.54429539884537,81.1008,1
2.72350790827397,81.1008,1
2.90272041770256,81.1008,1
3.08193292713116,81.1008,1
3.26114543655976,81.1008,1
3.44035794598835,81.1008,1
3.61957045541695,81.1008,2
3.79878296484554,81.1008,2
3.97799547427414,81.1008,2
4.15720798370273,81.1008,3
4.33642049313133,81.1008,3
4.51563300255992,81.1008,3
4.69484551198852,81.1008,4
4.87405802141712,81.1008,4
5.05327053084571,81.1008,5
5.23248304027431,81.1008,5
5.4116955497029,81.1008,5
5.5909080591315,81.1008,6
5.77012056856009,81.1008,6
5.94933307798869,81.1008,7
6.12854558741729,81.1008,7
6.30775809684588,81.1008,8
6.48697060627448,81.1008,8
6.66618311570307,81.1008,8
6.84539562513167,81.1008,8
7.02460813456026,81.1008,9
7.20382064398886,81.1008,9
7.38303315341745,81.1008,8
7.56224566284605,81.1008,8
7.74145817227465,81.1008,8
7.92067068170324,81.1008,8
8.09988319113184,81.1008,7
8.27909570056043,81.1008,7
8.45830820998903,81.1008,6
8.63752071941762,81.1008,5
8.81673322884622,81.1008,4
8.99594573827481,81.1008,4
9.17515824770341,81.1008,3
9.35437075713201,81.1008,2
9.5335832665606,81.1008,1
9.7127957759892,81.1008,1
9.89200828541779,81.1008,1
10.0712207948464,81.1008,1
10.250433304275,81.1008,1
10.4296458137036,81.1008,1
10.6088583231322,81.1008,1
10.7880708325608,81.1008,2
10.9672833419894,81.1008,3
11.146495851418,81.1008,3
11.3257083608466,81.1008,4
11.5049208702752,81.1008,5
11.6841333797037,81.1008,6
11.8633458891323,81.1008,7
12.0425583985609,81.1008,8
12.2217709079895,81.1008,8
12.4009834174181,81.1008,9
12.5801959268467,81.1008,8
12.7594084362753,81.1008,8
12.9386209457039,81.1008,7
13.1178334551325,81.1008,6
13.2970459645611,81.1008,5
13.4762584739897,81.1008,4
13.6554709834183,81.1008,3
13.8346834928469,81.1008,2
14.0138960022755,81.1008,1
14.1931085117041,81.1008,1
14.3723210211327,81.1008,1
14.5515335305613,81.1008,1
14.7307460399899,81.1008,1
14.9099585494185,81.1008,2
15.0891710588471,81.1008,3
15.2683835682757,81.1008,5
15.4475960777043,81.1008,6
15.6268085871328,81.1008,7
15.8060210965614,81.1008,8
15.98523360599,81.1008,8
16.1644461154186,81.1008,8
16.3436586248472,81.1008,8
16.5228711342758,81.1008,7
16.7020836437044,81.1008,6
16.881296153133,81.1008,4
17.0605086625616,81.1008,3
17.2397211719902,81.1008,2
17.4189336814188,81.1008,1
17.5981461908474,81.1008,1
17.777358700276,81.1008,1
17.9565712097046,81.1008,1
18.1357837191332,81.1008,3
18.3149962285618,81.1008,4
18.4942087379904,81.1008,6
18.673421247419,81.1008,7
18.8526337568476,81.1008,8
19.0318462662762,81.1008,9
19.2110587757048,81.1008,8
19.3902712851334,81.1008,7
19.569483794562,81.1008,6
19.7486963039905,81.1008,4
19.9279088134191,81.1008,3
20.1071213228477,81.1008,1
20.2863338322763,81.1008,1
20.4655463417049,81.1008,1
20.6447588511335,81.1008,1
20.8239713605621,81.1008,3
21.0031838699907,81.1008,5
21.1823963794193,81.1008,6
21.3616088888479,81.1008,8
21.5408213982765,81.1008,8
21.7200339077051,81.1008,8
21.8992464171337,81.1008,8
22.0784589265623,81.1008,6
22.2576714359909,81.1008,4
22.4368839454195,81.1008,2
22.6160964548481,81.1008,1
22.7953089642767,81.1008,1
22.9745214737053,81.1008,1
23.1537339831339,81.1008,2
23.3329464925625,81.1008,4
23.5121590019911,81.1008,6
23.6913715114196,81.1008,8
23.8705840208482,81.1008,8
24.0497965302768,81.1008,8
24.2290090397054,81.1008,7
24.408221549134,81.1008,5
24.5874340585626,81.1008,3
24.7666465679912,81.1008,1
24.9458590774198,81.1008,1
25.1250715868484,81.1008,1
25.304284096277,81.1008,2
25.4834966057056,81.1008,4
25.6627091151342,81.1008,6
25.8419216245628,81.1008,8
26.0211341339914,81.1008,9
26.20034664342,81.1008,8
26.3795591528486,81.1008,7
26.5587716622772,81.1008,5
26.7379841717058,81.1008,2
26.9171966811344,81.1008,1
27.096409190563,81.1008,1
27.2756216999916,81.1008,1
27.4548342094202,81.1008,4
27.6340467188488,81.1008,6
27.8132592282773,81.1008,8
27.9924717377059,81.1008,9
28.1716842471345,81.1008,8
28.3508967565631,81.1008,6
28.5301092659917,81.1008,4
28.7093217754203,81.1008,2
28.8885342848489,81.1008,1
29.0677467942775,81.1008,1
29.2469593037061,81.1008,2
29.4261718131347,81.1008,5
29.6053843225633,81.1008,7
29.7845968319919,81.1008,8
29.9638093414205,81.1008,8
30.1430218508491,81.1008,7
30.3222343602777,81.1008,4
30.5014468697063,81.1008,2
30.6806593791349,81.1008,1
30.8598718885635,81.1008,1
31.0390843979921,81.1008,3
31.2182969074207,81.1008,5
31.3975094168493,81.1008,7
31.5767219262779,81.1008,9
31.7559344357064,81.1008,8
31.935146945135,81.1008,6
32.1143594545636,81.1008,4
32.2935719639922,81.1008,1
32.4727844734208,81.1008,1
32.6519969828494,81.1008,1
32.831209492278,81.1008,4
33.0104220017066,81.1008,7
33.1896345111352,81.1008,8
33.3688470205638,81.1008,8
33.5480595299924,81.1008,7
33.727272039421,81.1008,4
33.9064845488496,81.1008,1
34.0856970582782,81.1008,1
34.2649095677068,81.1008,1
34.4441220771354,81.1008,4
34.623334586564,81.1008,7
34.8025470959926,81.1008,8
34.9817596054212,81.1008,8
35.1609721148498,81.1008,6
35.3401846242784,81.1008,4
35.519397133707,81.1008,1
35.6986096431355,81.1008,1
35.8778221525641,81.1008,2
36.0570346619927,81.1008,5
36.2362471714213,81.1008,8
36.4154596808499,81.1008,9
36.5946721902785,81.1008,8
36.7738846997071,81.1008,5
36.9530972091357,81.1008,2
37.1323097185643,81.1008,1
37.3115222279929,81.1008,1
37.4907347374215,81.1008,4
37.6699472468501,81.1008,7
37.8491597562787,81.1008,8
38.0283722657073,81.1008,8
38.2075847751359,81.1008,6
38.3867972845645,81.1008,3
38.5660097939931,81.1008,1
38.7452223034217,81.1008,1
38.9244348128503,81.1008,4
39.1036473222789,81.1008,7
39.2828598317075,81.1008,8
39.4620723411361,81.1008,8
39.6412848505647,81.1008,6
39.8204973599932,81.1008,2
39.9997098694218,81.1008,1
40.1789223788504,81.1008,1
40.358134888279,81.1008,4
40.5373473977076,81.1008,7
40.7165599071362,81.1008,9
40.8957724165648,81.1008,8
41.0749849259934,81.1008,5
41.254197435422,81.1008,1
41.4334099448506,81.1008,1
41.6126224542792,81.1008,2
41.7918349637078,81.1008,6
41.9710474731364,81.1008,8
42.150259982565,81.1008,8
42.3294724919936,81.1008,6
42.5086850014222,81.1008,3
42.6878975108508,81.1008,1
42.8671100202794,81.1008,1
43.046322529708,81.1008,4
43.2255350391366,81.1008,7
43.4047475485652,81.1008,9
43.5839600579937,81.1008,7
43.7631725674223,81.1008,4
43.9423850768509,81.1008,1
44.1215975862795,81.1008,1
44.3008100957081,81.1008,3
44.4800226051367,81.1008,7
44.6592351145653,81.1008,9
44.8384476239939,81.1008,8
45.0176601334225,81.1008,4
45.1968726428511,81.1008,1
45.3760851522797,81.1008,1
45.5552976617083,81.1008,3
45.7345101711369,81.1008,7
45.9137226805655,81.1008,9
46.0929351899941,81.1008,8
46.2721476994227,81.1008,4
46.4513602088513,81.1008,1
46.6305727182799,81.1008,1
46.8097852277085,81.1008,3
46.9889977371371,81.1008,7
47.1682102465657,81.1008,9
47.3474227559943,81.1008,7
47.5266352654229,81.1008,4
47.7058477748514,81.1008,1
47.88506028428,81.1008,1
48.0642727937086,81.1008,4
48.2434853031372,81.1008,8
48.4226978125658,81.1008,9
48.6019103219944,81.1008,6
48.781122831423,81.1008,3
48.9603353408516,81.1008,1
49.1395478502802,81.1008,2
49.3187603597088,81.1008,6
49.4979728691374,81.1008,8
49.677185378566,81.1008,8
49.8563978879946,81.1008,5
50.0356103974232,81.1008,1
50.2148229068518,81.1008,1
50.3940354162804,81.1008,3
50.573247925709,81.1008,7
50.7524604351376,81.1008,9
50.9316729445662,81.1008,7
51.1108854539948,81.1008,3
51.2900979634234,81.1008,1
51.469310472852,81.1008,2
51.6485229822805,81.1008,6
51.8277354917092,81.1008,8
52.0069480011378,81.1008,8
52.1861605105663,81.1008,4
52.3653730199949,81.1008,1
52.5445855294235,81.1008,1
52.7237980388521,81.1008,4
52.9030105482807,81.1008,8
53.0822230577093,81.1008,8
53.2614355671379,81.1008,6
53.4406480765665,81.1008,2
53.6198605859951,81.1008,1
53.7990730954237,81.1008,4
53.9782856048523,81.1008,7
54.1574981142809,81.1008,9
54.3367106237095,81.1008,6
54.5159231331381,81.1008,3
54.6951356425667,81.1008,1
54.8743481519953,81.1008,3
55.0535606614239,81.1008,7
55.2327731708525,81.1008,9
55.4119856802811,81.1008,7
55.5911981897097,81.1008,3
55.7704106991383,81.1008,1
55.9496232085668,81.1008,3
56.1288357179954,81.1008,7
56.308048227424,81.1008,9
56.4872607368526,81.1008,7
56.6664732462812,81.1008,3
56.8456857557098,81.1008,1
57.0248982651384,81.1008,3
57.204110774567,81.1008,7
57.3833232839956,81.1008,9
57.5625357934242,81.1008,7
57.7417483028528,81.1008,3
57.9209608122814,81.1008,1
58.10017332171,81.1008,3
58.2793858311386,81.1008,7
58.4585983405672,81.1008,9
58.6378108499958,81.1008,6
58.8170233594244,81.1008,2
58.996235868853,81.1008,1
59.1754483782816,81.1008,4
59.3546608877102,81.1008,8
59.5338733971388,81.1008,8
59.7130859065674,81.1008,6
59.892298415996,81.1008,1
60.0715109254245,81.1008,1
60.2507234348531,81.1008,5
60.4299359442817,81.1008,8
60.6091484537103,81.1008,8
60.7883609631389,81.1008,4
60.9675734725675,81.1008,1
61.1467859819961,81.1008,2
61.3259984914247,81.1008,6
61.5052110008533,81.1008,9
61.6844235102819,81.1008,7
61.8636360197105,81.1008,3
62.0428485291391,81.1008,1
62.2220610385677,81.1008,3
62.4012735479963,81.1008,7
62.5804860574249,81.1008,9
62.7596985668535,81.1008,6
62.9389110762821,81.1008,2
63.1181235857107,81.1008,1
63.2973360951393,81.1008,5
63.4765486045679,81.1008,8
63.6557611139965,81.1008,8
63.8349736234251,81.1008,4
64.0141861328536,81.1008,1
64.1933986422822,81.1008,2
64.3726111517108,81.1008,6
64.5518236611394,81.1008,9
64.731036170568,81.1008,6
64.9102486799966,81.1008,2
65.0894611894252,81.1008,1
65.2686736988538,81.1008,4
65.4478862082824,81.1008,8
65.627098717711,81.1008,8
65.8063112271396,81.1008,4
65.9855237365682,81.1008,1
66.1647362459968,81.1008,2
66.3439487554254,81.1008,7
66.523161264854,81.1008,9
66.7023737742826,81.1008,6
66.8815862837112,81.1008,2
67.0607987931398,81.1008,1
67.2400113025684,81.1008,5
67.419223811997,81.1008,8
67.5984363214256,81.1008,8
67.7776488308542,81.1008,4
67.9568613402828,81.1008,1
68.1360738497114,81.1008,3
68.3152863591399,81.1008,7
68.4944988685685,81.1008,8
68.6737113779971,81.1008,6
68.8529238874257,81.1008,1
69.0321363968543,81.1008,1
69.2113489062829,81.1008,6
69.3905614157115,81.1008,9
69.5697739251401,81.1008,7
69.7489864345687,81.1008,3
69.9281989439973,81.1008,1
70.1074114534259,81.1008,4
70.2866239628545,81.1008,8
70.4658364722831,81.1008,8
70.6450489817117,81.1008,4
70.8242614911403,81.1008,1
71.0034740005689,81.1008,3
71.1826865099975,81.1008,7
71.3618990194261,81.1008,8
71.5411115288547,81.1008,5
71.7203240382833,81.1008,1
71.8995365477118,81.1008,2
72.0787490571404,81.1008,6
72.2579615665691,81.1008,9
72.4371740759976,81.1008,6
72.6163865854262,81.1008,2
72.7955990948548,81.1008,1
72.9748116042834,81.1008,5
73.154024113712,81.1008,8
73.3332366231406,81.1008,7
73.5124491325692,81.1008,3
73.6916616419978,81.1008,1
73.8708741514264,81.1008,4
74.050086660855,81.1008,8
74.2292991702836,81.1008,8
74.4085116797122,81.1008,4
74.5877241891408,81.1008,1
74.7669366985694,81.1008,3
74.946149207998,81.1008,8
75.1253617174266,81.1008,8
75.3045742268552,81.1008,5
75.4837867362838,81.1008,1
75.6629992457124,81.1008,3
75.842211755141,81.1008,7
76.0214242645695,81.1008,8
76.2006367739981,81.1008,5
76.3798492834267,81.1008,1
76.5590617928553,81.1008,2
76.7382743022839,81.1008,7
76.9174868117125,81.1008,9
77.0966993211411,81.1008,6
77.2759118305697,81.1008,2
77.4551243399983,81.1008,2
77.6343368494269,81.1008,6
77.8135493588555,81.1008,9
77.9927618682841,81.1008,6
78.1719743777127,81.1008,2
78.3511868871413,81.1008,1
78.5303993965699,81.1008,6
78.7096119059985,81.1008,9
78.8888244154271,81.1008,7
79.0680369248557,81.1008,2
79.2472494342843,81.1008,1
79.4264619437129,81.1008,5
79.6056744531415,81.1008,8
79.78488696257,81.1008,7
79.9640994719987,81.1008,3
80.1433119814272,81.1008,1
80.3225244908558,81.1008,5
80.5017370002844,81.1008,8
80.680949509713,81.1008,7
80.8601620191416,81.1008,3
81.0393745285702,81.1008,1
81.2185870379988,81.1008,4
81.3977995474274,81.1008,8
81.577012056856,81.1008,8
81.7562245662846,81.1008,3
81.9354370757132,81.1008,1
82.1146495851418,81.1008,4
82.2938620945704,81.1008,8
82.473074603999,81.1008,8
82.6522871134276,81.1008,3
82.8314996228562,81.1008,1
83.0107121322848,81.1008,4
83.1899246417134,81.1008,8
83.369137151142,81.1008,8
83.5483496605706,81.1008,3
83.7275621699992,81.1008,1
83.9067746794278,81.1008,4
84.0859871888564,81.1008,8
84.2651996982849,81.1008,8
84.4444122077135,81.1008,4
84.6236247171421,81.1008,1
84.8028372265707,81.1008,4
84.9820497359993,81.1008,8
85.1612622454279,81.1008,8
85.3404747548565,81.1008,4
85.5196872642851,81.1008,1
85.6988997737137,81.1008,4
85.8781122831423,81.1008,8
86.0573247925709,81.1008,8
86.2365373019995,81.1008,4
86.4157498114281,81.1008,1
86.5949623208567,81.1008,4
86.7741748302853,81.1008,8
86.9533873397139,81.1008,8
87.1325998491425,81.1008,4
87.3118123585711,81.1008,1
87.4910248679997,81.1008,4
87.6702373774283,81.1008,8
87.8494498868568,81.1008,8
88.0286623962855,81.1008,4
88.207874905714,81.1008,1
88.3870874151426,81.1008,4
88.5662999245712,81.1008,8
88.7455124339998,81.1008,8
88.9247249434284,81.1008,4
89.103937452857,81.1008,1
89.2831499622856,81.1008,4
89.4623624717142,81.1008,8
89.6415749811428,81.1008,8
89.8207874905714,81.1008,4
90,81.1008,1


==> Figures/data.txt/fig_4_data/plotdata.csv <==
theta,r,eff_sf
0.572957795,12.288,1
0.572957795,19.93386667,1
0.572957795,27.57973333,1
0.572957795,35.2256,1
0.572957795,42.87146667,1
0.572957795,50.51733333,1
0.572957795,58.1632,1
0.572957795,65.80906667,1
0.572957795,73.45493333,1
0.572957795,81.1008,1
0.752170305,12.288,1
0.752170305,19.93386667,1
0.752170305,27.57973333,1
0.752170305,35.2256,1
0.752170305,42.87146667,1
0.752170305,50.51733333,1
0.752170305,58.1632,1
0.752170305,65.80906667,1
0.752170305,73.45493333,1
0.752170305,81.1008,1
0.931382814,12.288,1
0.931382814,19.93386667,1
0.931382814,27.57973333,1
0.931382814,35.2256,1
0.931382814,42.87146667,1
0.931382814,50.51733333,1
0.931382814,58.1632,1
0.931382814,65.80906667,1
0.931382814,73.45493333,1
0.931382814,81.1008,1
1.110595323,12.288,1
1.110595323,19.93386667,1
1.110595323,27.57973333,1
1.110595323,35.2256,1
1.110595323,42.87146667,1
1.110595323,50.51733333,1
1.110595323,58.1632,1
1.110595323,65.80906667,1
1.110595323,73.45493333,1
1.110595323,81.1008,1
1.289807833,12.288,1
1.289807833,19.93386667,1
1.289807833,27.57973333,1
1.289807833,35.2256,1
1.289807833,42.87146667,1
1.289807833,50.51733333,1
1.289807833,58.1632,1
1.289807833,65.80906667,1
1.289807833,73.45493333,1
1.289807833,81.1008,1
1.469020342,12.288,1
1.469020342,19.93386667,1
1.469020342,27.57973333,1
1.469020342,35.2256,1
1.469020342,42.87146667,1
1.469020342,50.51733333,1
1.469020342,58.1632,1
1.469020342,65.80906667,1
1.469020342,73.45493333,1
1.469020342,81.1008,1
1.648232852,12.288,1
1.648232852,19.93386667,1
1.648232852,27.57973333,1
1.648232852,35.2256,1
1.648232852,42.87146667,1
1.648232852,50.51733333,1
1.648232852,58.1632,1
1.648232852,65.80906667,1
1.648232852,73.45493333,1
1.648232852,81.1008,1
1.827445361,12.288,1
1.827445361,19.93386667,1
1.827445361,27.57973333,1
1.827445361,35.2256,1
1.827445361,42.87146667,1
1.827445361,50.51733333,1
1.827445361,58.1632,1
1.827445361,65.80906667,1
1.827445361,73.45493333,1
1.827445361,81.1008,1
2.006657871,12.288,1
2.006657871,19.93386667,1
2.006657871,27.57973333,1
2.006657871,35.2256,1
2.006657871,42.87146667,1
2.006657871,50.51733333,1
2.006657871,58.1632,1
2.006657871,65.80906667,1
2.006657871,73.45493333,1
2.006657871,81.1008,1
2.18587038,12.288,1
2.18587038,19.93386667,1
2.18587038,27.57973333,1
2.18587038,35.2256,1
2.18587038,42.87146667,1
2.18587038,50.51733333,1
2.18587038,58.1632,1
2.18587038,65.80906667,1
2.18587038,73.45493333,1
2.18587038,81.1008,1
2.365082889,12.288,1
2.365082889,19.93386667,1
2.365082889,27.57973333,1
2.365082889,35.2256,1
2.365082889,42.87146667,1
2.365082889,50.51733333,1
2.365082889,58.1632,1
2.365082889,65.80906667,1
2.365082889,73.45493333,1
2.365082889,81.1008,1
2.544295399,12.288,1
2.544295399,19.93386667,1
2.544295399,27.57973333,1
2.544295399,35.2256,1
2.544295399,42.87146667,1
2.544295399,50.51733333,1
2.544295399,58.1632,1
2.544295399,65.80906667,1
2.544295399,73.45493333,1
2.544295399,81.1008,1
2.723507908,12.288,1
2.723507908,19.93386667,1
2.723507908,27.57973333,1
2.723507908,35.2256,1
2.723507908,42.87146667,1
2.723507908,50.51733333,1
2.723507908,58.1632,1
2.723507908,65.80906667,1
2.723507908,73.45493333,1
2.723507908,81.1008,1
2.902720418,12.288,1
2.902720418,19.93386667,1
2.902720418,27.57973333,1
2.902720418,35.2256,1
2.902720418,42.87146667,1
2.902720418,50.51733333,1
2.902720418,58.1632,1
2.902720418,65.80906667,1
2.902720418,73.45493333,1
2.902720418,81.1008,1
3.081932927,12.288,1
3.081932927,19.93386667,1
3.081932927,27.57973333,1
3.081932927,35.2256,1
3.081932927,42.87146667,1
3.081932927,50.51733333,1
3.081932927,58.1632,1
3.081932927,65.80906667,1
3.081932927,73.45493333,1
3.081932927,81.1008,1
3.261145437,12.288,1
3.261145437,19.93386667,1
3.261145437,27.57973333,1
3.261145437,35.2256,1
3.261145437,42.87146667,1
3.261145437,50.51733333,1
3.261145437,58.1632,1
3.261145437,65.80906667,1
3.261145437,73.45493333,1
3.261145437,81.1008,1
3.440357946,12.288,1
3.440357946,19.93386667,1
3.440357946,27.57973333,1
3.440357946,35.2256,1
3.440357946,42.87146667,1
3.440357946,50.51733333,1
3.440357946,58.1632,1
3.440357946,65.80906667,1
3.440357946,73.45493333,1
3.440357946,81.1008,1
3.619570455,12.288,2
3.619570455,19.93386667,2
3.619570455,27.57973333,2
3.619570455,35.2256,2
3.619570455,42.87146667,2
3.619570455,50.51733333,2
3.619570455,58.1632,2
3.619570455,65.80906667,2
3.619570455,73.45493333,2
3.619570455,81.1008,2
3.798782965,12.288,2
3.798782965,19.93386667,2
3.798782965,27.57973333,2
3.798782965,35.2256,2
3.798782965,42.87146667,2
3.798782965,50.51733333,2
3.798782965,58.1632,2
3.798782965,65.80906667,2
3.798782965,73.45493333,2
3.798782965,81.1008,2
3.977995474,12.288,2
3.977995474,19.93386667,2
3.977995474,27.57973333,2
3.977995474,35.2256,2
3.977995474,42.87146667,2
3.977995474,50.51733333,2
3.977995474,58.1632,2
3.977995474,65.80906667,2
3.977995474,73.45493333,2
3.977995474,81.1008,2
4.157207984,12.288,3
4.157207984,19.93386667,3
4.157207984,27.57973333,3
4.157207984,35.2256,3
4.157207984,42.87146667,3
4.157207984,50.51733333,3
4.157207984,58.1632,3
4.157207984,65.80906667,3
4.157207984,73.45493333,3
4.157207984,81.1008,3
4.336420493,12.288,3
4.336420493,19.93386667,3
4.336420493,27.57973333,3
4.336420493,35.2256,3
4.336420493,42.87146667,3
4.336420493,50.51733333,3
4.336420493,58.1632,3
4.336420493,65.80906667,3
4.336420493,73.45493333,3
4.336420493,81.1008,3
4.515633003,12.288,3
4.515633003,19.93386667,3
4.515633003,27.57973333,3
4.515633003,35.2256,3
4.515633003,42.87146667,3
4.515633003,50.51733333,3
4.515633003,58.1632,3
4.515633003,65.80906667,3
4.515633003,73.45493333,3
4.515633003,81.1008,3
4.694845512,12.288,4
4.694845512,19.93386667,4
4.694845512,27.57973333,4
4.694845512,35.2256,4
4.694845512,42.87146667,4
4.694845512,50.51733333,4
4.694845512,58.1632,4
4.694845512,65.80906667,4
4.694845512,73.45493333,4
4.694845512,81.1008,4
4.874058021,12.288,4
4.874058021,19.93386667,4
4.874058021,27.57973333,4
4.874058021,35.2256,4
4.874058021,42.87146667,4
4.874058021,50.51733333,4
4.874058021,58.1632,4
4.874058021,65.80906667,4
4.874058021,73.45493333,4
4.874058021,81.1008,4
5.053270531,12.288,5
5.053270531,19.93386667,5
5.053270531,27.57973333,5
5.053270531,35.2256,5
5.053270531,42.87146667,5
5.053270531,50.51733333,5
5.053270531,58.1632,5
5.053270531,65.80906667,5
5.053270531,73.45493333,5
5.053270531,81.1008,5
5.23248304,12.288,5
5.23248304,19.93386667,5
5.23248304,27.57973333,5
5.23248304,35.2256,5
5.23248304,42.87146667,5
5.23248304,50.51733333,5
5.23248304,58.1632,5
5.23248304,65.80906667,5
5.23248304,73.45493333,5
5.23248304,81.1008,5
5.41169555,12.288,5
5.41169555,19.93386667,5
5.41169555,27.57973333,5
5.41169555,35.2256,5
5.41169555,42.87146667,5
5.41169555,50.51733333,5
5.41169555,58.1632,5
5.41169555,65.80906667,5
5.41169555,73.45493333,5
5.41169555,81.1008,5
5.590908059,12.288,6
5.590908059,19.93386667,6
5.590908059,27.57973333,6
5.590908059,35.2256,6
5.590908059,42.87146667,6
5.590908059,50.51733333,6
5.590908059,58.1632,6
5.590908059,65.80906667,6
5.590908059,73.45493333,6
5.590908059,81.1008,6
5.770120569,12.288,6
5.770120569,19.93386667,6
5.770120569,27.57973333,6
5.770120569,35.2256,6
5.770120569,42.87146667,6
5.770120569,50.51733333,6
5.770120569,58.1632,6
5.770120569,65.80906667,6
5.770120569,73.45493333,6
5.770120569,81.1008,6
5.949333078,12.288,7
5.949333078,19.93386667,7
5.949333078,27.57973333,7
5.949333078,35.2256,7
5.949333078,42.87146667,7
5.949333078,50.51733333,7
5.949333078,58.1632,7
5.949333078,65.80906667,7
5.949333078,73.45493333,7
5.949333078,81.1008,7
6.128545587,12.288,7
6.128545587,19.93386667,7
6.128545587,27.57973333,7
6.128545587,35.2256,7
6.128545587,42.87146667,7
6.128545587,50.51733333,7
6.128545587,58.1632,7
6.128545587,65.80906667,7
6.128545587,73.45493333,7
6.128545587,81.1008,7
6.307758097,12.288,8
6.307758097,19.93386667,8
6.307758097,27.57973333,8
6.307758097,35.2256,8
6.307758097,42.87146667,8
6.307758097,50.51733333,8
6.307758097,58.1632,8
6.307758097,65.80906667,8
6.307758097,73.45493333,8
6.307758097,81.1008,8
6.486970606,12.288,8
6.486970606,19.93386667,8
6.486970606,27.57973333,8
6.486970606,35.2256,8
6.486970606,42.87146667,8
6.486970606,50.51733333,8
6.486970606,58.1632,8
6.486970606,65.80906667,8
6.486970606,73.45493333,8
6.486970606,81.1008,8
6.666183116,12.288,8
6.666183116,19.93386667,8
6.666183116,27.57973333,8
6.666183116,35.2256,8
6.666183116,42.87146667,8
6.666183116,50.51733333,8
6.666183116,58.1632,8
6.666183116,65.80906667,8
6.666183116,73.45493333,8
6.666183116,81.1008,8
6.845395625,12.288,8
6.845395625,19.93386667,8
6.845395625,27.57973333,8
6.845395625,35.2256,8
6.845395625,42.87146667,8
6.845395625,50.51733333,8
6.845395625,58.1632,8
6.845395625,65.80906667,8
6.845395625,73.45493333,8
6.845395625,81.1008,8
7.024608135,12.288,9
7.024608135,19.93386667,9
7.024608135,27.57973333,9
7.024608135,35.2256,9
7.024608135,42.87146667,9
7.024608135,50.51733333,9
7.024608135,58.1632,9
7.024608135,65.80906667,9
7.024608135,73.45493333,9
7.024608135,81.1008,9
7.203820644,12.288,9
7.203820644,19.93386667,9
7.203820644,27.57973333,9
7.203820644,35.2256,9
7.203820644,42.87146667,9
7.203820644,50.51733333,9
7.203820644,58.1632,9
7.203820644,65.80906667,9
7.203820644,73.45493333,9
7.203820644,81.1008,9
7.383033153,12.288,8
7.383033153,19.93386667,8
7.383033153,27.57973333,8
7.383033153,35.2256,8
7.383033153,42.87146667,8
7.383033153,50.51733333,8
7.383033153,58.1632,8
7.383033153,65.80906667,8
7.383033153,73.45493333,8
7.383033153,81.1008,8
7.562245663,12.288,8
7.562245663,19.93386667,8
7.562245663,27.57973333,8
7.562245663,35.2256,8
7.562245663,42.87146667,8
7.562245663,50.51733333,8
7.562245663,58.1632,8
7.562245663,65.80906667,8
7.562245663,73.45493333,8
7.562245663,81.1008,8
7.741458172,12.288,8
7.741458172,19.93386667,8
7.741458172,27.57973333,8
7.741458172,35.2256,8
7.741458172,42.87146667,8
7.741458172,50.51733333,8
7.741458172,58.1632,8
7.741458172,65.80906667,8
7.741458172,73.45493333,8
7.741458172,81.1008,8
7.920670682,12.288,8
7.920670682,19.93386667,8
7.920670682,27.57973333,8
7.920670682,35.2256,8
7.920670682,42.87146667,8
7.920670682,50.51733333,8
7.920670682,58.1632,8
7.920670682,65.80906667,8
7.920670682,73.45493333,8
7.920670682,81.1008,8
8.099883191,12.288,7
8.099883191,19.93386667,7
8.099883191,27.57973333,7
8.099883191,35.2256,7
8.099883191,42.87146667,7
8.099883191,50.51733333,7
8.099883191,58.1632,7
8.099883191,65.80906667,7
8.099883191,73.45493333,7
8.099883191,81.1008,7
8.279095701,12.288,7
8.279095701,19.93386667,7
8.279095701,27.57973333,7
8.279095701,35.2256,7
8.279095701,42.87146667,7
8.279095701,50.51733333,7
8.279095701,58.1632,7
8.279095701,65.80906667,7
8.279095701,73.45493333,7
8.279095701,81.1008,7
8.45830821,12.288,6
8.45830821,19.93386667,6
8.45830821,27.57973333,6
8.45830821,35.2256,6
8.45830821,42.87146667,6
8.45830821,50.51733333,6
8.45830821,58.1632,6
8.45830821,65.80906667,6
8.45830821,73.45493333,6
8.45830821,81.1008,6
8.637520719,12.288,5
8.637520719,19.93386667,5
8.637520719,27.57973333,5
8.637520719,35.2256,5
8.637520719,42.87146667,5
8.637520719,50.51733333,5
8.637520719,58.1632,5
8.637520719,65.80906667,5
8.637520719,73.45493333,5
8.637520719,81.1008,5
8.816733229,12.288,4
8.816733229,19.93386667,4
8.816733229,27.57973333,4
8.816733229,35.2256,4
8.816733229,42.87146667,4
8.816733229,50.51733333,4
8.816733229,58.1632,4
8.816733229,65.80906667,4
8.816733229,73.45493333,4
8.816733229,81.1008,4
8.995945738,12.288,4
8.995945738,19.93386667,4
8.995945738,27.57973333,4
8.995945738,35.2256,4
8.995945738,42.87146667,4
8.995945738,50.51733333,4
8.995945738,58.1632,4
8.995945738,65.80906667,4
8.995945738,73.45493333,4
8.995945738,81.1008,4
9.175158248,12.288,3
9.175158248,19.93386667,3
9.175158248,27.57973333,3
9.175158248,35.2256,3
9.175158248,42.87146667,3
9.175158248,50.51733333,3
9.175158248,58.1632,3
9.175158248,65.80906667,3
9.175158248,73.45493333,3
9.175158248,81.1008,3
9.354370757,12.288,2
9.354370757,19.93386667,2
9.354370757,27.57973333,2
9.354370757,35.2256,2
9.354370757,42.87146667,2
9.354370757,50.51733333,2
9.354370757,58.1632,2
9.354370757,65.80906667,2
9.354370757,73.45493333,2
9.354370757,81.1008,2
9.533583267,12.288,1
9.533583267,19.93386667,1
9.533583267,27.57973333,1
9.533583267,35.2256,1
9.533583267,42.87146667,1
9.533583267,50.51733333,1
9.533583267,58.1632,1
9.533583267,65.80906667,1
9.533583267,73.45493333,1
9.533583267,81.1008,1
9.712795776,12.288,1
9.712795776,19.93386667,1
9.712795776,27.57973333,1
9.712795776,35.2256,1
9.712795776,42.87146667,1
9.712795776,50.51733333,1
9.712795776,58.1632,1
9.712795776,65.80906667,1
9.712795776,73.45493333,1
9.712795776,81.1008,1
9.892008285,12.288,1
9.892008285,19.93386667,1
9.892008285,27.57973333,1
9.892008285,35.2256,1
9.892008285,42.87146667,1
9.892008285,50.51733333,1
9.892008285,58.1632,1
9.892008285,65.80906667,1
9.892008285,73.45493333,1
9.892008285,81.1008,1
10.07122079,12.288,1
10.07122079,19.93386667,1
10.07122079,27.57973333,1
10.07122079,35.2256,1
10.07122079,42.87146667,1
10.07122079,50.51733333,1
10.07122079,58.1632,1
10.07122079,65.80906667,1
10.07122079,73.45493333,1
10.07122079,81.1008,1
10.2504333,12.288,1
10.2504333,19.93386667,1
10.2504333,27.57973333,1
10.2504333,35.2256,1
10.2504333,42.87146667,1
10.2504333,50.51733333,1
10.2504333,58.1632,1
10.2504333,65.80906667,1
10.2504333,73.45493333,1
10.2504333,81.1008,1
10.42964581,12.288,1
10.42964581,19.93386667,1
10.42964581,27.57973333,1
10.42964581,35.2256,1
10.42964581,42.87146667,1
10.42964581,50.51733333,1
10.42964581,58.1632,1
10.42964581,65.80906667,1
10.42964581,73.45493333,1
10.42964581,81.1008,1
10.60885832,12.288,1
10.60885832,19.93386667,1
10.60885832,27.57973333,1
10.60885832,35.2256,1
10.60885832,42.87146667,1
10.60885832,50.51733333,1
10.60885832,58.1632,1
10.60885832,65.80906667,1
10.60885832,73.45493333,1
10.60885832,81.1008,1
10.78807083,12.288,2
10.78807083,19.93386667,2
10.78807083,27.57973333,2
10.78807083,35.2256,2
10.78807083,42.87146667,2
10.78807083,50.51733333,2
10.78807083,58.1632,2
10.78807083,65.80906667,2
10.78807083,73.45493333,2
10.78807083,81.1008,2
10.96728334,12.288,3
10.96728334,19.93386667,3
10.96728334,27.57973333,3
10.96728334,35.2256,3
10.96728334,42.87146667,3
10.96728334,50.51733333,3
10.96728334,58.1632,3
10.96728334,65.80906667,3
10.96728334,73.45493333,3
10.96728334,81.1008,3
11.14649585,12.288,4
11.14649585,19.93386667,3
11.14649585,27.57973333,3
11.14649585,35.2256,3
11.14649585,42.87146667,3
11.14649585,50.51733333,3
11.14649585,58.1632,3
11.14649585,65.80906667,3
11.14649585,73.45493333,3
11.14649585,81.1008,3
11.32570836,12.288,5
11.32570836,19.93386667,5
11.32570836,27.57973333,4
11.32570836,35.2256,4
11.32570836,42.87146667,4
11.32570836,50.51733333,4
11.32570836,58.1632,4
11.32570836,65.80906667,4
11.32570836,73.45493333,4
11.32570836,81.1008,4
11.50492087,12.288,6
11.50492087,19.93386667,6
11.50492087,27.57973333,5
11.50492087,35.2256,5
11.50492087,42.87146667,5
11.50492087,50.51733333,5
11.50492087,58.1632,5
11.50492087,65.80906667,5
11.50492087,73.45493333,5
11.50492087,81.1008,5
11.68413338,12.288,6
11.68413338,19.93386667,6
11.68413338,27.57973333,6
11.68413338,35.2256,6
11.68413338,42.87146667,6
11.68413338,50.51733333,6
11.68413338,58.1632,6
11.68413338,65.80906667,6
11.68413338,73.45493333,6
11.68413338,81.1008,6
11.86334589,12.288,7
11.86334589,19.93386667,7
11.86334589,27.57973333,7
11.86334589,35.2256,7
11.86334589,42.87146667,7
11.86334589,50.51733333,7
11.86334589,58.1632,7
11.86334589,65.80906667,7
11.86334589,73.45493333,7
11.86334589,81.1008,7
12.0425584,12.288,8
12.0425584,19.93386667,8
12.0425584,27.57973333,8
12.0425584,35.2256,8
12.0425584,42.87146667,8
12.0425584,50.51733333,8
12.0425584,58.1632,8
12.0425584,65.80906667,8
12.0425584,73.45493333,8
12.0425584,81.1008,8
12.22177091,12.288,8
12.22177091,19.93386667,8
12.22177091,27.57973333,8
12.22177091,35.2256,8
12.22177091,42.87146667,8
12.22177091,50.51733333,8
12.22177091,58.1632,8
12.22177091,65.80906667,8
12.22177091,73.45493333,8
12.22177091,81.1008,8
12.40098342,12.288,9
12.40098342,19.93386667,9
12.40098342,27.57973333,9
12.40098342,35.2256,9
12.40098342,42.87146667,9
12.40098342,50.51733333,9
12.40098342,58.1632,9
12.40098342,65.80906667,9
12.40098342,73.45493333,9
12.40098342,81.1008,9
12.58019593,12.288,8
12.58019593,19.93386667,8
12.58019593,27.57973333,8
12.58019593,35.2256,8
12.58019593,42.87146667,8
12.58019593,50.51733333,8
12.58019593,58.1632,8
12.58019593,65.80906667,8
12.58019593,73.45493333,8
12.58019593,81.1008,8
12.75940844,12.288,8
12.75940844,19.93386667,8
12.75940844,27.57973333,8
12.75940844,35.2256,8
12.75940844,42.87146667,8
12.75940844,50.51733333,8
12.75940844,58.1632,8
12.75940844,65.80906667,8
12.75940844,73.45493333,8
12.75940844,81.1008,8
12.93862095,12.288,8
12.93862095,19.93386667,7
12.93862095,27.57973333,7
12.93862095,35.2256,7
12.93862095,42.87146667,7
12.93862095,50.51733333,7
12.93862095,58.1632,7
12.93862095,65.80906667,7
12.93862095,73.45493333,7
12.93862095,81.1008,7
13.11783346,12.288,7
13.11783346,19.93386667,7
13.11783346,27.57973333,7
13.11783346,35.2256,6
13.11783346,42.87146667,6
13.11783346,50.51733333,6
13.11783346,58.1632,6
13.11783346,65.80906667,6
13.11783346,73.45493333,6
13.11783346,81.1008,6
13.29704596,12.288,6
13.29704596,19.93386667,5
13.29704596,27.57973333,5
13.29704596,35.2256,5
13.29704596,42.87146667,5
13.29704596,50.51733333,5
13.29704596,58.1632,5
13.29704596,65.80906667,5
13.29704596,73.45493333,5
13.29704596,81.1008,5
13.47625847,12.288,4
13.47625847,19.93386667,4
13.47625847,27.57973333,4
13.47625847,35.2256,4
13.47625847,42.87146667,4
13.47625847,50.51733333,4
13.47625847,58.1632,4
13.47625847,65.80906667,4
13.47625847,73.45493333,4
13.47625847,81.1008,4
13.65547098,12.288,3
13.65547098,19.93386667,3
13.65547098,27.57973333,3
13.65547098,35.2256,3
13.65547098,42.87146667,3
13.65547098,50.51733333,3
13.65547098,58.1632,3
13.65547098,65.80906667,3
13.65547098,73.45493333,3
13.65547098,81.1008,3
13.83468349,12.288,2
13.83468349,19.93386667,2
13.83468349,27.57973333,2
13.83468349,35.2256,2
13.83468349,42.87146667,2
13.83468349,50.51733333,2
13.83468349,58.1632,2
13.83468349,65.80906667,2
13.83468349,73.45493333,2
13.83468349,81.1008,2
14.013896,12.288,1
14.013896,19.93386667,1
14.013896,27.57973333,1
14.013896,35.2256,1
14.013896,42.87146667,1
14.013896,50.51733333,1
14.013896,58.1632,1
14.013896,65.80906667,1
14.013896,73.45493333,1
14.013896,81.1008,1
14.19310851,12.288,1
14.19310851,19.93386667,1
14.19310851,27.57973333,1
14.19310851,35.2256,1
14.19310851,42.87146667,1
14.19310851,50.51733333,1
14.19310851,58.1632,1
14.19310851,65.80906667,1
14.19310851,73.45493333,1
14.19310851,81.1008,1
14.37232102,12.288,1
14.37232102,19.93386667,1
14.37232102,27.57973333,1
14.37232102,35.2256,1
14.37232102,42.87146667,1
14.37232102,50.51733333,1
14.37232102,58.1632,1
14.37232102,65.80906667,1
14.37232102,73.45493333,1
14.37232102,81.1008,1
14.55153353,12.288,1
14.55153353,19.93386667,1
14.55153353,27.57973333,1
14.55153353,35.2256,1
14.55153353,42.87146667,1
14.55153353,50.51733333,1
14.55153353,58.1632,1
14.55153353,65.80906667,1
14.55153353,73.45493333,1
14.55153353,81.1008,1
14.73074604,12.288,1
14.73074604,19.93386667,1
14.73074604,27.57973333,1
14.73074604,35.2256,1
14.73074604,42.87146667,1
14.73074604,50.51733333,1
14.73074604,58.1632,1
14.73074604,65.80906667,1
14.73074604,73.45493333,1
14.73074604,81.1008,1
14.90995855,12.288,3
14.90995855,19.93386667,2
14.90995855,27.57973333,2
14.90995855,35.2256,2
14.90995855,42.87146667,2
14.90995855,50.51733333,2
14.90995855,58.1632,2
14.90995855,65.80906667,2
14.90995855,73.45493333,2
14.90995855,81.1008,2
15.08917106,12.288,4
15.08917106,19.93386667,4
15.08917106,27.57973333,3
15.08917106,35.2256,3
15.08917106,42.87146667,3
15.08917106,50.51733333,3
15.08917106,58.1632,3
15.08917106,65.80906667,3
15.08917106,73.45493333,3
15.08917106,81.1008,3
15.26838357,12.288,5
15.26838357,19.93386667,5
15.26838357,27.57973333,5
15.26838357,35.2256,5
15.26838357,42.87146667,5
15.26838357,50.51733333,5
15.26838357,58.1632,5
15.26838357,65.80906667,5
15.26838357,73.45493333,5
15.26838357,81.1008,5
15.44759608,12.288,6
15.44759608,19.93386667,6
15.44759608,27.57973333,6
15.44759608,35.2256,6
15.44759608,42.87146667,6
15.44759608,50.51733333,6
15.44759608,58.1632,6
15.44759608,65.80906667,6
15.44759608,73.45493333,6
15.44759608,81.1008,6
15.62680859,12.288,7
15.62680859,19.93386667,7
15.62680859,27.57973333,7
15.62680859,35.2256,7
15.62680859,42.87146667,7
15.62680859,50.51733333,7
15.62680859,58.1632,7
15.62680859,65.80906667,7
15.62680859,73.45493333,7
15.62680859,81.1008,7
15.8060211,12.288,8
15.8060211,19.93386667,8
15.8060211,27.57973333,8
15.8060211,35.2256,8
15.8060211,42.87146667,8
15.8060211,50.51733333,8
15.8060211,58.1632,8
15.8060211,65.80906667,8
15.8060211,73.45493333,8
15.8060211,81.1008,8
15.98523361,12.288,9
15.98523361,19.93386667,9
15.98523361,27.57973333,9
15.98523361,35.2256,8
15.98523361,42.87146667,8
15.98523361,50.51733333,8
15.98523361,58.1632,8
15.98523361,65.80906667,8
15.98523361,73.45493333,8
15.98523361,81.1008,8
16.16444612,12.288,9
16.16444612,19.93386667,8
16.16444612,27.57973333,8
16.16444612,35.2256,8
16.16444612,42.87146667,8
16.16444612,50.51733333,8
16.16444612,58.1632,8
16.16444612,65.80906667,8
16.16444612,73.45493333,8
16.16444612,81.1008,8
16.34365862,12.288,8
16.34365862,19.93386667,8
16.34365862,27.57973333,8
16.34365862,35.2256,8
16.34365862,42.87146667,8
16.34365862,50.51733333,8
16.34365862,58.1632,8
16.34365862,65.80906667,8
16.34365862,73.45493333,8
16.34365862,81.1008,8
16.52287113,12.288,7
16.52287113,19.93386667,7
16.52287113,27.57973333,7
16.52287113,35.2256,7
16.52287113,42.87146667,7
16.52287113,50.51733333,7
16.52287113,58.1632,7
16.52287113,65.80906667,7
16.52287113,73.45493333,7
16.52287113,81.1008,7
16.70208364,12.288,6
16.70208364,19.93386667,6
16.70208364,27.57973333,6
16.70208364,35.2256,6
16.70208364,42.87146667,6
16.70208364,50.51733333,6
16.70208364,58.1632,6
16.70208364,65.80906667,6
16.70208364,73.45493333,6
16.70208364,81.1008,6
16.88129615,12.288,5
16.88129615,19.93386667,4
16.88129615,27.57973333,4
16.88129615,35.2256,4
16.88129615,42.87146667,4
16.88129615,50.51733333,4
16.88129615,58.1632,4
16.88129615,65.80906667,4
16.88129615,73.45493333,4
16.88129615,81.1008,4
17.06050866,12.288,3
17.06050866,19.93386667,3
17.06050866,27.57973333,3
17.06050866,35.2256,3
17.06050866,42.87146667,3
17.06050866,50.51733333,3
17.06050866,58.1632,3
17.06050866,65.80906667,3
17.06050866,73.45493333,3
17.06050866,81.1008,3
17.23972117,12.288,2
17.23972117,19.93386667,2
17.23972117,27.57973333,2
17.23972117,35.2256,2
17.23972117,42.87146667,2
17.23972117,50.51733333,2
17.23972117,58.1632,2
17.23972117,65.80906667,2
17.23972117,73.45493333,2
17.23972117,81.1008,2
17.41893368,12.288,1
17.41893368,19.93386667,1
17.41893368,27.57973333,1
17.41893368,35.2256,1
17.41893368,42.87146667,1
17.41893368,50.51733333,1
17.41893368,58.1632,1
17.41893368,65.80906667,1
17.41893368,73.45493333,1
17.41893368,81.1008,1
17.59814619,12.288,1
17.59814619,19.93386667,1
17.59814619,27.57973333,1
17.59814619,35.2256,1
17.59814619,42.87146667,1
17.59814619,50.51733333,1
17.59814619,58.1632,1
17.59814619,65.80906667,1
17.59814619,73.45493333,1
17.59814619,81.1008,1
17.7773587,12.288,1
17.7773587,19.93386667,1
17.7773587,27.57973333,1
17.7773587,35.2256,1
17.7773587,42.87146667,1
17.7773587,50.51733333,1
17.7773587,58.1632,1
17.7773587,65.80906667,1
17.7773587,73.45493333,1
17.7773587,81.1008,1
17.95657121,12.288,2
17.95657121,19.93386667,2
17.95657121,27.57973333,1
17.95657121,35.2256,1
17.95657121,42.87146667,1
17.95657121,50.51733333,1
17.95657121,58.1632,1
17.95657121,65.80906667,1
17.95657121,73.45493333,1
17.95657121,81.1008,1
18.13578372,12.288,3
18.13578372,19.93386667,3
18.13578372,27.57973333,3
18.13578372,35.2256,3
18.13578372,42.87146667,3
18.13578372,50.51733333,3
18.13578372,58.1632,3
18.13578372,65.80906667,3
18.13578372,73.45493333,3
18.13578372,81.1008,3
18.31499623,12.288,5
18.31499623,19.93386667,4
18.31499623,27.57973333,4
18.31499623,35.2256,4
18.31499623,42.87146667,4
18.31499623,50.51733333,4
18.31499623,58.1632,4
18.31499623,65.80906667,4
18.31499623,73.45493333,4
18.31499623,81.1008,4
18.49420874,12.288,6
18.49420874,19.93386667,6
18.49420874,27.57973333,6
18.49420874,35.2256,6
18.49420874,42.87146667,6
18.49420874,50.51733333,6
18.49420874,58.1632,6
18.49420874,65.80906667,6
18.49420874,73.45493333,6
18.49420874,81.1008,6
18.67342125,12.288,8
18.67342125,19.93386667,7
18.67342125,27.57973333,7
18.67342125,35.2256,7
18.67342125,42.87146667,7
18.67342125,50.51733333,7
18.67342125,58.1632,7
18.67342125,65.80906667,7
18.67342125,73.45493333,7
18.67342125,81.1008,7
18.85263376,12.288,8
18.85263376,19.93386667,8
18.85263376,27.57973333,8
18.85263376,35.2256,8
18.85263376,42.87146667,8
18.85263376,50.51733333,8
18.85263376,58.1632,8
18.85263376,65.80906667,8
18.85263376,73.45493333,8
18.85263376,81.1008,8
19.03184627,12.288,9
19.03184627,19.93386667,9
19.03184627,27.57973333,9
19.03184627,35.2256,9
19.03184627,42.87146667,9
19.03184627,50.51733333,9
19.03184627,58.1632,9
19.03184627,65.80906667,9
19.03184627,73.45493333,9
19.03184627,81.1008,9
19.21105878,12.288,8
19.21105878,19.93386667,8
19.21105878,27.57973333,8
19.21105878,35.2256,8
19.21105878,42.87146667,8
19.21105878,50.51733333,8
19.21105878,58.1632,8
19.21105878,65.80906667,8
19.21105878,73.45493333,8
19.21105878,81.1008,8
19.39027129,12.288,7
19.39027129,19.93386667,7
19.39027129,27.57973333,7
19.39027129,35.2256,7
19.39027129,42.87146667,7
19.39027129,50.51733333,7
19.39027129,58.1632,7
19.39027129,65.80906667,7
19.39027129,73.45493333,7
19.39027129,81.1008,7
19.56948379,12.288,6
19.56948379,19.93386667,6
19.56948379,27.57973333,6
19.56948379,35.2256,6
19.56948379,42.87146667,6
19.56948379,50.51733333,6
19.56948379,58.1632,6
19.56948379,65.80906667,6
19.56948379,73.45493333,6
19.56948379,81.1008,6
19.7486963,12.288,4
19.7486963,19.93386667,4
19.7486963,27.57973333,4
19.7486963,35.2256,4
19.7486963,42.87146667,4
19.7486963,50.51733333,4
19.7486963,58.1632,4
19.7486963,65.80906667,4
19.7486963,73.45493333,4
19.7486963,81.1008,4
19.92790881,12.288,3
19.92790881,19.93386667,3
19.92790881,27.57973333,3
19.92790881,35.2256,3
19.92790881,42.87146667,3
19.92790881,50.51733333,3
19.92790881,58.1632,3
19.92790881,65.80906667,3
19.92790881,73.45493333,3
19.92790881,81.1008,3
20.10712132,12.288,1
20.10712132,19.93386667,1
20.10712132,27.57973333,1
20.10712132,35.2256,1
20.10712132,42.87146667,1
20.10712132,50.51733333,1
20.10712132,58.1632,1
20.10712132,65.80906667,1
20.10712132,73.45493333,1
20.10712132,81.1008,1
20.28633383,12.288,1
20.28633383,19.93386667,1
20.28633383,27.57973333,1
20.28633383,35.2256,1
20.28633383,42.87146667,1
20.28633383,50.51733333,1
20.28633383,58.1632,1
20.28633383,65.80906667,1
20.28633383,73.45493333,1
20.28633383,81.1008,1
20.46554634,12.288,1
20.46554634,19.93386667,1
20.46554634,27.57973333,1
20.46554634,35.2256,1
20.46554634,42.87146667,1
20.46554634,50.51733333,1
20.46554634,58.1632,1
20.46554634,65.80906667,1
20.46554634,73.45493333,1
20.46554634,81.1008,1
20.64475885,12.288,2
20.64475885,19.93386667,1
20.64475885,27.57973333,1
20.64475885,35.2256,1
20.64475885,42.87146667,1
20.64475885,50.51733333,1
20.64475885,58.1632,1
20.64475885,65.80906667,1
20.64475885,73.45493333,1
20.64475885,81.1008,1
20.82397136,12.288,3
20.82397136,19.93386667,3
20.82397136,27.57973333,3
20.82397136,35.2256,3
20.82397136,42.87146667,3
20.82397136,50.51733333,3
20.82397136,58.1632,3
20.82397136,65.80906667,3
20.82397136,73.45493333,3
20.82397136,81.1008,3
21.00318387,12.288,5
21.00318387,19.93386667,5
21.00318387,27.57973333,5
21.00318387,35.2256,5
21.00318387,42.87146667,5
21.00318387,50.51733333,5
21.00318387,58.1632,5
21.00318387,65.80906667,5
21.00318387,73.45493333,5
21.00318387,81.1008,5
21.18239638,12.288,7
21.18239638,19.93386667,7
21.18239638,27.57973333,6
21.18239638,35.2256,6
21.18239638,42.87146667,6
21.18239638,50.51733333,6
21.18239638,58.1632,6
21.18239638,65.80906667,6
21.18239638,73.45493333,6
21.18239638,81.1008,6
21.36160889,12.288,8
21.36160889,19.93386667,8
21.36160889,27.57973333,8
21.36160889,35.2256,8
21.36160889,42.87146667,8
21.36160889,50.51733333,8
21.36160889,58.1632,8
21.36160889,65.80906667,8
21.36160889,73.45493333,8
21.36160889,81.1008,8
21.5408214,12.288,9
21.5408214,19.93386667,9
21.5408214,27.57973333,8
21.5408214,35.2256,8
21.5408214,42.87146667,8
21.5408214,50.51733333,8
21.5408214,58.1632,8
21.5408214,65.80906667,8
21.5408214,73.45493333,8
21.5408214,81.1008,8
21.72003391,12.288,8
21.72003391,19.93386667,8
21.72003391,27.57973333,8
21.72003391,35.2256,8
21.72003391,42.87146667,8
21.72003391,50.51733333,8
21.72003391,58.1632,8
21.72003391,65.80906667,8
21.72003391,73.45493333,8
21.72003391,81.1008,8
21.89924642,12.288,8
21.89924642,19.93386667,8
21.89924642,27.57973333,8
21.89924642,35.2256,8
21.89924642,42.87146667,8
21.89924642,50.51733333,8
21.89924642,58.1632,8
21.89924642,65.80906667,8
21.89924642,73.45493333,8
21.89924642,81.1008,8
22.07845893,12.288,6
22.07845893,19.93386667,6
22.07845893,27.57973333,6
22.07845893,35.2256,6
22.07845893,42.87146667,6
22.07845893,50.51733333,6
22.07845893,58.1632,6
22.07845893,65.80906667,6
22.07845893,73.45493333,6
22.07845893,81.1008,6
22.25767144,12.288,4
22.25767144,19.93386667,4
22.25767144,27.57973333,4
22.25767144,35.2256,4
22.25767144,42.87146667,4
22.25767144,50.51733333,4
22.25767144,58.1632,4
22.25767144,65.80906667,4
22.25767144,73.45493333,4
22.25767144,81.1008,4
22.43688395,12.288,3
22.43688395,19.93386667,3
22.43688395,27.57973333,2
22.43688395,35.2256,2
22.43688395,42.87146667,2
22.43688395,50.51733333,2
22.43688395,58.1632,2
22.43688395,65.80906667,2
22.43688395,73.45493333,2
22.43688395,81.1008,2
22.61609645,12.288,1
22.61609645,19.93386667,1
22.61609645,27.57973333,1
22.61609645,35.2256,1
22.61609645,42.87146667,1
22.61609645,50.51733333,1
22.61609645,58.1632,1
22.61609645,65.80906667,1
22.61609645,73.45493333,1
22.61609645,81.1008,1
22.79530896,12.288,1
22.79530896,19.93386667,1
22.79530896,27.57973333,1
22.79530896,35.2256,1
22.79530896,42.87146667,1
22.79530896,50.51733333,1
22.79530896,58.1632,1
22.79530896,65.80906667,1
22.79530896,73.45493333,1
22.79530896,81.1008,1
22.97452147,12.288,1
22.97452147,19.93386667,1
22.97452147,27.57973333,1
22.97452147,35.2256,1
22.97452147,42.87146667,1
22.97452147,50.51733333,1
22.97452147,58.1632,1
22.97452147,65.80906667,1
22.97452147,73.45493333,1
22.97452147,81.1008,1
23.15373398,12.288,3
23.15373398,19.93386667,3
23.15373398,27.57973333,3
23.15373398,35.2256,2
23.15373398,42.87146667,2
23.15373398,50.51733333,2
23.15373398,58.1632,2
23.15373398,65.80906667,2
23.15373398,73.45493333,2
23.15373398,81.1008,2
23.33294649,12.288,5
23.33294649,19.93386667,4
23.33294649,27.57973333,4
23.33294649,35.2256,4
23.33294649,42.87146667,4
23.33294649,50.51733333,4
23.33294649,58.1632,4
23.33294649,65.80906667,4
23.33294649,73.45493333,4
23.33294649,81.1008,4
23.512159,12.288,7
23.512159,19.93386667,6
23.512159,27.57973333,6
23.512159,35.2256,6
23.512159,42.87146667,6
23.512159,50.51733333,6
23.512159,58.1632,6
23.512159,65.80906667,6
23.512159,73.45493333,6
23.512159,81.1008,6
23.69137151,12.288,8
23.69137151,19.93386667,8
23.69137151,27.57973333,8
23.69137151,35.2256,8
23.69137151,42.87146667,8
23.69137151,50.51733333,8
23.69137151,58.1632,8
23.69137151,65.80906667,8
23.69137151,73.45493333,8
23.69137151,81.1008,8
23.87058402,12.288,9
23.87058402,19.93386667,9
23.87058402,27.57973333,9
23.87058402,35.2256,9
23.87058402,42.87146667,9
23.87058402,50.51733333,9
23.87058402,58.1632,9
23.87058402,65.80906667,8
23.87058402,73.45493333,8
23.87058402,81.1008,8
24.04979653,12.288,8
24.04979653,19.93386667,8
24.04979653,27.57973333,8
24.04979653,35.2256,8
24.04979653,42.87146667,8
24.04979653,50.51733333,8
24.04979653,58.1632,8
24.04979653,65.80906667,8
24.04979653,73.45493333,8
24.04979653,81.1008,8
24.22900904,12.288,7
24.22900904,19.93386667,7
24.22900904,27.57973333,7
24.22900904,35.2256,7
24.22900904,42.87146667,7
24.22900904,50.51733333,7
24.22900904,58.1632,7
24.22900904,65.80906667,7
24.22900904,73.45493333,7
24.22900904,81.1008,7
24.40822155,12.288,6
24.40822155,19.93386667,6
24.40822155,27.57973333,5
24.40822155,35.2256,5
24.40822155,42.87146667,5
24.40822155,50.51733333,5
24.40822155,58.1632,5
24.40822155,65.80906667,5
24.40822155,73.45493333,5
24.40822155,81.1008,5
24.58743406,12.288,4
24.58743406,19.93386667,3
24.58743406,27.57973333,3
24.58743406,35.2256,3
24.58743406,42.87146667,3
24.58743406,50.51733333,3
24.58743406,58.1632,3
24.58743406,65.80906667,3
24.58743406,73.45493333,3
24.58743406,81.1008,3
24.76664657,12.288,2
24.76664657,19.93386667,2
24.76664657,27.57973333,1
24.76664657,35.2256,1
24.76664657,42.87146667,1
24.76664657,50.51733333,1
24.76664657,58.1632,1
24.76664657,65.80906667,1
24.76664657,73.45493333,1
24.76664657,81.1008,1
24.94585908,12.288,1
24.94585908,19.93386667,1
24.94585908,27.57973333,1
24.94585908,35.2256,1
24.94585908,42.87146667,1
24.94585908,50.51733333,1
24.94585908,58.1632,1
24.94585908,65.80906667,1
24.94585908,73.45493333,1
24.94585908,81.1008,1
25.12507159,12.288,1
25.12507159,19.93386667,1
25.12507159,27.57973333,1
25.12507159,35.2256,1
25.12507159,42.87146667,1
25.12507159,50.51733333,1
25.12507159,58.1632,1
25.12507159,65.80906667,1
25.12507159,73.45493333,1
25.12507159,81.1008,1
25.3042841,12.288,3
25.3042841,19.93386667,2
25.3042841,27.57973333,2
25.3042841,35.2256,2
25.3042841,42.87146667,2
25.3042841,50.51733333,2
25.3042841,58.1632,2
25.3042841,65.80906667,2
25.3042841,73.45493333,2
25.3042841,81.1008,2
25.48349661,12.288,5
25.48349661,19.93386667,4
25.48349661,27.57973333,4
25.48349661,35.2256,4
25.48349661,42.87146667,4
25.48349661,50.51733333,4
25.48349661,58.1632,4
25.48349661,65.80906667,4
25.48349661,73.45493333,4
25.48349661,81.1008,4
25.66270912,12.288,7
25.66270912,19.93386667,6
25.66270912,27.57973333,6
25.66270912,35.2256,6
25.66270912,42.87146667,6
25.66270912,50.51733333,6
25.66270912,58.1632,6
25.66270912,65.80906667,6
25.66270912,73.45493333,6
25.66270912,81.1008,6
25.84192162,12.288,8
25.84192162,19.93386667,8
25.84192162,27.57973333,8
25.84192162,35.2256,8
25.84192162,42.87146667,8
25.84192162,50.51733333,8
25.84192162,58.1632,8
25.84192162,65.80906667,8
25.84192162,73.45493333,8
25.84192162,81.1008,8
26.02113413,12.288,9
26.02113413,19.93386667,9
26.02113413,27.57973333,9
26.02113413,35.2256,9
26.02113413,42.87146667,9
26.02113413,50.51733333,9
26.02113413,58.1632,9
26.02113413,65.80906667,9
26.02113413,73.45493333,9
26.02113413,81.1008,9
26.20034664,12.288,8
26.20034664,19.93386667,8
26.20034664,27.57973333,8
26.20034664,35.2256,8
26.20034664,42.87146667,8
26.20034664,50.51733333,8
26.20034664,58.1632,8
26.20034664,65.80906667,8
26.20034664,73.45493333,8
26.20034664,81.1008,8
26.37955915,12.288,7
26.37955915,19.93386667,7
26.37955915,27.57973333,7
26.37955915,35.2256,7
26.37955915,42.87146667,7
26.37955915,50.51733333,7
26.37955915,58.1632,7
26.37955915,65.80906667,7
26.37955915,73.45493333,7
26.37955915,81.1008,7
26.55877166,12.288,5
26.55877166,19.93386667,5
26.55877166,27.57973333,5
26.55877166,35.2256,5
26.55877166,42.87146667,5
26.55877166,50.51733333,5
26.55877166,58.1632,5
26.55877166,65.80906667,5
26.55877166,73.45493333,5
26.55877166,81.1008,5
26.73798417,12.288,3
26.73798417,19.93386667,3
26.73798417,27.57973333,3
26.73798417,35.2256,3
26.73798417,42.87146667,3
26.73798417,50.51733333,2
26.73798417,58.1632,2
26.73798417,65.80906667,2
26.73798417,73.45493333,2
26.73798417,81.1008,2
26.91719668,12.288,1
26.91719668,19.93386667,1
26.91719668,27.57973333,1
26.91719668,35.2256,1
26.91719668,42.87146667,1
26.91719668,50.51733333,1
26.91719668,58.1632,1
26.91719668,65.80906667,1
26.91719668,73.45493333,1
26.91719668,81.1008,1
27.09640919,12.288,1
27.09640919,19.93386667,1
27.09640919,27.57973333,1
27.09640919,35.2256,1
27.09640919,42.87146667,1
27.09640919,50.51733333,1
27.09640919,58.1632,1
27.09640919,65.80906667,1
27.09640919,73.45493333,1
27.09640919,81.1008,1
27.2756217,12.288,2
27.2756217,19.93386667,2
27.2756217,27.57973333,2
27.2756217,35.2256,2
27.2756217,42.87146667,1
27.2756217,50.51733333,1
27.2756217,58.1632,1
27.2756217,65.80906667,1
27.2756217,73.45493333,1
27.2756217,81.1008,1
27.45483421,12.288,4
27.45483421,19.93386667,4
27.45483421,27.57973333,4
27.45483421,35.2256,4
27.45483421,42.87146667,4
27.45483421,50.51733333,4
27.45483421,58.1632,4
27.45483421,65.80906667,4
27.45483421,73.45493333,4
27.45483421,81.1008,4
27.63404672,12.288,6
27.63404672,19.93386667,6
27.63404672,27.57973333,6
27.63404672,35.2256,6
27.63404672,42.87146667,6
27.63404672,50.51733333,6
27.63404672,58.1632,6
27.63404672,65.80906667,6
27.63404672,73.45493333,6
27.63404672,81.1008,6
27.81325923,12.288,8
27.81325923,19.93386667,8
27.81325923,27.57973333,8
27.81325923,35.2256,8
27.81325923,42.87146667,8
27.81325923,50.51733333,8
27.81325923,58.1632,8
27.81325923,65.80906667,8
27.81325923,73.45493333,8
27.81325923,81.1008,8
27.99247174,12.288,9
27.99247174,19.93386667,9
27.99247174,27.57973333,9
27.99247174,35.2256,9
27.99247174,42.87146667,9
27.99247174,50.51733333,9
27.99247174,58.1632,9
27.99247174,65.80906667,9
27.99247174,73.45493333,9
27.99247174,81.1008,9
28.17168425,12.288,8
28.17168425,19.93386667,8
28.17168425,27.57973333,8
28.17168425,35.2256,8
28.17168425,42.87146667,8
28.17168425,50.51733333,8
28.17168425,58.1632,8
28.17168425,65.80906667,8
28.17168425,73.45493333,8
28.17168425,81.1008,8
28.35089676,12.288,7
28.35089676,19.93386667,7
28.35089676,27.57973333,7
28.35089676,35.2256,6
28.35089676,42.87146667,6
28.35089676,50.51733333,6
28.35089676,58.1632,6
28.35089676,65.80906667,6
28.35089676,73.45493333,6
28.35089676,81.1008,6
28.53010927,12.288,5
28.53010927,19.93386667,4
28.53010927,27.57973333,4
28.53010927,35.2256,4
28.53010927,42.87146667,4
28.53010927,50.51733333,4
28.53010927,58.1632,4
28.53010927,65.80906667,4
28.53010927,73.45493333,4
28.53010927,81.1008,4
28.70932178,12.288,3
28.70932178,19.93386667,2
28.70932178,27.57973333,2
28.70932178,35.2256,2
28.70932178,42.87146667,2
28.70932178,50.51733333,2
28.70932178,58.1632,2
28.70932178,65.80906667,2
28.70932178,73.45493333,2
28.70932178,81.1008,2
28.88853428,12.288,1
28.88853428,19.93386667,1
28.88853428,27.57973333,1
28.88853428,35.2256,1
28.88853428,42.87146667,1
28.88853428,50.51733333,1
28.88853428,58.1632,1
28.88853428,65.80906667,1
28.88853428,73.45493333,1
28.88853428,81.1008,1
29.06774679,12.288,2
29.06774679,19.93386667,1
29.06774679,27.57973333,1
29.06774679,35.2256,1
29.06774679,42.87146667,1
29.06774679,50.51733333,1
29.06774679,58.1632,1
29.06774679,65.80906667,1
29.06774679,73.45493333,1
29.06774679,81.1008,1
29.2469593,12.288,3
29.2469593,19.93386667,3
29.2469593,27.57973333,3
29.2469593,35.2256,3
29.2469593,42.87146667,3
29.2469593,50.51733333,3
29.2469593,58.1632,3
29.2469593,65.80906667,3
29.2469593,73.45493333,2
29.2469593,81.1008,2
29.42617181,12.288,5
29.42617181,19.93386667,5
29.42617181,27.57973333,5
29.42617181,35.2256,5
29.42617181,42.87146667,5
29.42617181,50.51733333,5
29.42617181,58.1632,5
29.42617181,65.80906667,5
29.42617181,73.45493333,5
29.42617181,81.1008,5
29.60538432,12.288,8
29.60538432,19.93386667,7
29.60538432,27.57973333,7
29.60538432,35.2256,7
29.60538432,42.87146667,7
29.60538432,50.51733333,7
29.60538432,58.1632,7
29.60538432,65.80906667,7
29.60538432,73.45493333,7
29.60538432,81.1008,7
29.78459683,12.288,9
29.78459683,19.93386667,8
29.78459683,27.57973333,8
29.78459683,35.2256,8
29.78459683,42.87146667,8
29.78459683,50.51733333,8
29.78459683,58.1632,8
29.78459683,65.80906667,8
29.78459683,73.45493333,8
29.78459683,81.1008,8
29.96380934,12.288,8
29.96380934,19.93386667,8
29.96380934,27.57973333,8
29.96380934,35.2256,8
29.96380934,42.87146667,8
29.96380934,50.51733333,8
29.96380934,58.1632,8
29.96380934,65.80906667,8
29.96380934,73.45493333,8
29.96380934,81.1008,8
30.14302185,12.288,7
30.14302185,19.93386667,7
30.14302185,27.57973333,7
30.14302185,35.2256,7
30.14302185,42.87146667,7
30.14302185,50.51733333,7
30.14302185,58.1632,7
30.14302185,65.80906667,7
30.14302185,73.45493333,7
30.14302185,81.1008,7
30.32223436,12.288,5
30.32223436,19.93386667,5
30.32223436,27.57973333,5
30.32223436,35.2256,5
30.32223436,42.87146667,5
30.32223436,50.51733333,5
30.32223436,58.1632,5
30.32223436,65.80906667,5
30.32223436,73.45493333,4
30.32223436,81.1008,4
30.50144687,12.288,3
30.50144687,19.93386667,3
30.50144687,27.57973333,2
30.50144687,35.2256,2
30.50144687,42.87146667,2
30.50144687,50.51733333,2
30.50144687,58.1632,2
30.50144687,65.80906667,2
30.50144687,73.45493333,2
30.50144687,81.1008,2
30.68065938,12.288,2
30.68065938,19.93386667,1
30.68065938,27.57973333,1
30.68065938,35.2256,1
30.68065938,42.87146667,1
30.68065938,50.51733333,1
30.68065938,58.1632,1
30.68065938,65.80906667,1
30.68065938,73.45493333,1
30.68065938,81.1008,1
30.85987189,12.288,2
30.85987189,19.93386667,1
30.85987189,27.57973333,1
30.85987189,35.2256,1
30.85987189,42.87146667,1
30.85987189,50.51733333,1
30.85987189,58.1632,1
30.85987189,65.80906667,1
30.85987189,73.45493333,1
30.85987189,81.1008,1
31.0390844,12.288,3
31.0390844,19.93386667,3
31.0390844,27.57973333,3
31.0390844,35.2256,3
31.0390844,42.87146667,3
31.0390844,50.51733333,3
31.0390844,58.1632,3
31.0390844,65.80906667,3
31.0390844,73.45493333,3
31.0390844,81.1008,3
31.21829691,12.288,6
31.21829691,19.93386667,5
31.21829691,27.57973333,5
31.21829691,35.2256,5
31.21829691,42.87146667,5
31.21829691,50.51733333,5
31.21829691,58.1632,5
31.21829691,65.80906667,5
31.21829691,73.45493333,5
31.21829691,81.1008,5
31.39750942,12.288,8
31.39750942,19.93386667,8
31.39750942,27.57973333,8
31.39750942,35.2256,8
31.39750942,42.87146667,8
31.39750942,50.51733333,7
31.39750942,58.1632,7
31.39750942,65.80906667,7
31.39750942,73.45493333,7
31.39750942,81.1008,7
31.57672193,12.288,9
31.57672193,19.93386667,9
31.57672193,27.57973333,9
31.57672193,35.2256,9
31.57672193,42.87146667,9
31.57672193,50.51733333,9
31.57672193,58.1632,9
31.57672193,65.80906667,9
31.57672193,73.45493333,9
31.57672193,81.1008,9
31.75593444,12.288,8
31.75593444,19.93386667,8
31.75593444,27.57973333,8
31.75593444,35.2256,8
31.75593444,42.87146667,8
31.75593444,50.51733333,8
31.75593444,58.1632,8
31.75593444,65.80906667,8
31.75593444,73.45493333,8
31.75593444,81.1008,8
31.93514695,12.288,7
31.93514695,19.93386667,6
31.93514695,27.57973333,6
31.93514695,35.2256,6
31.93514695,42.87146667,6
31.93514695,50.51733333,6
31.93514695,58.1632,6
31.93514695,65.80906667,6
31.93514695,73.45493333,6
31.93514695,81.1008,6
32.11435945,12.288,4
32.11435945,19.93386667,4
32.11435945,27.57973333,4
32.11435945,35.2256,4
32.11435945,42.87146667,4
32.11435945,50.51733333,4
32.11435945,58.1632,4
32.11435945,65.80906667,4
32.11435945,73.45493333,4
32.11435945,81.1008,4
32.29357196,12.288,3
32.29357196,19.93386667,2
32.29357196,27.57973333,1
32.29357196,35.2256,1
32.29357196,42.87146667,1
32.29357196,50.51733333,1
32.29357196,58.1632,1
32.29357196,65.80906667,1
32.29357196,73.45493333,1
32.29357196,81.1008,1
32.47278447,12.288,2
32.47278447,19.93386667,1
32.47278447,27.57973333,1
32.47278447,35.2256,1
32.47278447,42.87146667,1
32.47278447,50.51733333,1
32.47278447,58.1632,1
32.47278447,65.80906667,1
32.47278447,73.45493333,1
32.47278447,81.1008,1
32.65199698,12.288,3
32.65199698,19.93386667,2
32.65199698,27.57973333,2
32.65199698,35.2256,2
32.65199698,42.87146667,2
32.65199698,50.51733333,2
32.65199698,58.1632,1
32.65199698,65.80906667,1
32.65199698,73.45493333,1
32.65199698,81.1008,1
32.83120949,12.288,5
32.83120949,19.93386667,4
32.83120949,27.57973333,4
32.83120949,35.2256,4
32.83120949,42.87146667,4
32.83120949,50.51733333,4
32.83120949,58.1632,4
32.83120949,65.80906667,4
32.83120949,73.45493333,4
32.83120949,81.1008,4
33.010422,12.288,7
33.010422,19.93386667,7
33.010422,27.57973333,7
33.010422,35.2256,7
33.010422,42.87146667,7
33.010422,50.51733333,7
33.010422,58.1632,7
33.010422,65.80906667,7
33.010422,73.45493333,7
33.010422,81.1008,7
33.18963451,12.288,9
33.18963451,19.93386667,8
33.18963451,27.57973333,8
33.18963451,35.2256,8
33.18963451,42.87146667,8
33.18963451,50.51733333,8
33.18963451,58.1632,8
33.18963451,65.80906667,8
33.18963451,73.45493333,8
33.18963451,81.1008,8
33.36884702,12.288,9
33.36884702,19.93386667,8
33.36884702,27.57973333,8
33.36884702,35.2256,8
33.36884702,42.87146667,8
33.36884702,50.51733333,8
33.36884702,58.1632,8
33.36884702,65.80906667,8
33.36884702,73.45493333,8
33.36884702,81.1008,8
33.54805953,12.288,7
33.54805953,19.93386667,7
33.54805953,27.57973333,7
33.54805953,35.2256,7
33.54805953,42.87146667,7
33.54805953,50.51733333,7
33.54805953,58.1632,7
33.54805953,65.80906667,7
33.54805953,73.45493333,7
33.54805953,81.1008,7
33.72727204,12.288,5
33.72727204,19.93386667,4
33.72727204,27.57973333,4
33.72727204,35.2256,4
33.72727204,42.87146667,4
33.72727204,50.51733333,4
33.72727204,58.1632,4
33.72727204,65.80906667,4
33.72727204,73.45493333,4
33.72727204,81.1008,4
33.90648455,12.288,3
33.90648455,19.93386667,2
33.90648455,27.57973333,2
33.90648455,35.2256,2
33.90648455,42.87146667,2
33.90648455,50.51733333,2
33.90648455,58.1632,2
33.90648455,65.80906667,1
33.90648455,73.45493333,1
33.90648455,81.1008,1
34.08569706,12.288,2
34.08569706,19.93386667,1
34.08569706,27.57973333,1
34.08569706,35.2256,1
34.08569706,42.87146667,1
34.08569706,50.51733333,1
34.08569706,58.1632,1
34.08569706,65.80906667,1
34.08569706,73.45493333,1
34.08569706,81.1008,1
34.26490957,12.288,3
34.26490957,19.93386667,2
34.26490957,27.57973333,2
34.26490957,35.2256,2
34.26490957,42.87146667,1
34.26490957,50.51733333,1
34.26490957,58.1632,1
34.26490957,65.80906667,1
34.26490957,73.45493333,1
34.26490957,81.1008,1
34.44412208,12.288,5
34.44412208,19.93386667,4
34.44412208,27.57973333,4
34.44412208,35.2256,4
34.44412208,42.87146667,4
34.44412208,50.51733333,4
34.44412208,58.1632,4
34.44412208,65.80906667,4
34.44412208,73.45493333,4
34.44412208,81.1008,4
34.62333459,12.288,7
34.62333459,19.93386667,7
34.62333459,27.57973333,7
34.62333459,35.2256,7
34.62333459,42.87146667,7
34.62333459,50.51733333,7
34.62333459,58.1632,7
34.62333459,65.80906667,7
34.62333459,73.45493333,7
34.62333459,81.1008,7
34.8025471,12.288,9
34.8025471,19.93386667,8
34.8025471,27.57973333,8
34.8025471,35.2256,8
34.8025471,42.87146667,8
34.8025471,50.51733333,8
34.8025471,58.1632,8
34.8025471,65.80906667,8
34.8025471,73.45493333,8
34.8025471,81.1008,8
34.98175961,12.288,9
34.98175961,19.93386667,8
34.98175961,27.57973333,8
34.98175961,35.2256,8
34.98175961,42.87146667,8
34.98175961,50.51733333,8
34.98175961,58.1632,8
34.98175961,65.80906667,8
34.98175961,73.45493333,8
34.98175961,81.1008,8
35.16097211,12.288,7
35.16097211,19.93386667,7
35.16097211,27.57973333,7
35.16097211,35.2256,7
35.16097211,42.87146667,6
35.16097211,50.51733333,6
35.16097211,58.1632,6
35.16097211,65.80906667,6
35.16097211,73.45493333,6
35.16097211,81.1008,6
35.34018462,12.288,4
35.34018462,19.93386667,4
35.34018462,27.57973333,4
35.34018462,35.2256,4
35.34018462,42.87146667,4
35.34018462,50.51733333,4
35.34018462,58.1632,4
35.34018462,65.80906667,4
35.34018462,73.45493333,4
35.34018462,81.1008,4
35.51939713,12.288,3
35.51939713,19.93386667,2
35.51939713,27.57973333,1
35.51939713,35.2256,1
35.51939713,42.87146667,1
35.51939713,50.51733333,1
35.51939713,58.1632,1
35.51939713,65.80906667,1
35.51939713,73.45493333,1
35.51939713,81.1008,1
35.69860964,12.288,2
35.69860964,19.93386667,1
35.69860964,27.57973333,1
35.69860964,35.2256,1
35.69860964,42.87146667,1
35.69860964,50.51733333,1
35.69860964,58.1632,1
35.69860964,65.80906667,1
35.69860964,73.45493333,1
35.69860964,81.1008,1
35.87782215,12.288,3
35.87782215,19.93386667,3
35.87782215,27.57973333,3
35.87782215,35.2256,2
35.87782215,42.87146667,2
35.87782215,50.51733333,2
35.87782215,58.1632,2
35.87782215,65.80906667,2
35.87782215,73.45493333,2
35.87782215,81.1008,2
36.05703466,12.288,6
36.05703466,19.93386667,5
36.05703466,27.57973333,5
36.05703466,35.2256,5
36.05703466,42.87146667,5
36.05703466,50.51733333,5
36.05703466,58.1632,5
36.05703466,65.80906667,5
36.05703466,73.45493333,5
36.05703466,81.1008,5
36.23624717,12.288,8
36.23624717,19.93386667,8
36.23624717,27.57973333,8
36.23624717,35.2256,8
36.23624717,42.87146667,8
36.23624717,50.51733333,8
36.23624717,58.1632,8
36.23624717,65.80906667,8
36.23624717,73.45493333,8
36.23624717,81.1008,8
36.41545968,12.288,9
36.41545968,19.93386667,9
36.41545968,27.57973333,9
36.41545968,35.2256,9
36.41545968,42.87146667,9
36.41545968,50.51733333,9
36.41545968,58.1632,9
36.41545968,65.80906667,9
36.41545968,73.45493333,9
36.41545968,81.1008,9
36.59467219,12.288,8
36.59467219,19.93386667,8
36.59467219,27.57973333,8
36.59467219,35.2256,8
36.59467219,42.87146667,8
36.59467219,50.51733333,8
36.59467219,58.1632,8
36.59467219,65.80906667,8
36.59467219,73.45493333,8
36.59467219,81.1008,8
36.7738847,12.288,6
36.7738847,19.93386667,5
36.7738847,27.57973333,5
36.7738847,35.2256,5
36.7738847,42.87146667,5
36.7738847,50.51733333,5
36.7738847,58.1632,5
36.7738847,65.80906667,5
36.7738847,73.45493333,5
36.7738847,81.1008,5
36.95309721,12.288,3
36.95309721,19.93386667,3
36.95309721,27.57973333,3
36.95309721,35.2256,3
36.95309721,42.87146667,2
36.95309721,50.51733333,2
36.95309721,58.1632,2
36.95309721,65.80906667,2
36.95309721,73.45493333,2
36.95309721,81.1008,2
37.13230972,12.288,2
37.13230972,19.93386667,1
37.13230972,27.57973333,1
37.13230972,35.2256,1
37.13230972,42.87146667,1
37.13230972,50.51733333,1
37.13230972,58.1632,1
37.13230972,65.80906667,1
37.13230972,73.45493333,1
37.13230972,81.1008,1
37.31152223,12.288,3
37.31152223,19.93386667,2
37.31152223,27.57973333,2
37.31152223,35.2256,1
37.31152223,42.87146667,1
37.31152223,50.51733333,1
37.31152223,58.1632,1
37.31152223,65.80906667,1
37.31152223,73.45493333,1
37.31152223,81.1008,1
37.49073474,12.288,5
37.49073474,19.93386667,4
37.49073474,27.57973333,4
37.49073474,35.2256,4
37.49073474,42.87146667,4
37.49073474,50.51733333,4
37.49073474,58.1632,4
37.49073474,65.80906667,4
37.49073474,73.45493333,4
37.49073474,81.1008,4
37.66994725,12.288,8
37.66994725,19.93386667,7
37.66994725,27.57973333,7
37.66994725,35.2256,7
37.66994725,42.87146667,7
37.66994725,50.51733333,7
37.66994725,58.1632,7
37.66994725,65.80906667,7
37.66994725,73.45493333,7
37.66994725,81.1008,7
37.84915976,12.288,9
37.84915976,19.93386667,9
37.84915976,27.57973333,9
37.84915976,35.2256,9
37.84915976,42.87146667,8
37.84915976,50.51733333,8
37.84915976,58.1632,8
37.84915976,65.80906667,8
37.84915976,73.45493333,8
37.84915976,81.1008,8
38.02837227,12.288,8
38.02837227,19.93386667,8
38.02837227,27.57973333,8
38.02837227,35.2256,8
38.02837227,42.87146667,8
38.02837227,50.51733333,8
38.02837227,58.1632,8
38.02837227,65.80906667,8
38.02837227,73.45493333,8
38.02837227,81.1008,8
38.20758478,12.288,6
38.20758478,19.93386667,6
38.20758478,27.57973333,6
38.20758478,35.2256,6
38.20758478,42.87146667,6
38.20758478,50.51733333,6
38.20758478,58.1632,6
38.20758478,65.80906667,6
38.20758478,73.45493333,6
38.20758478,81.1008,6
38.38679728,12.288,4
38.38679728,19.93386667,3
38.38679728,27.57973333,3
38.38679728,35.2256,3
38.38679728,42.87146667,3
38.38679728,50.51733333,3
38.38679728,58.1632,3
38.38679728,65.80906667,3
38.38679728,73.45493333,3
38.38679728,81.1008,3
38.56600979,12.288,3
38.56600979,19.93386667,1
38.56600979,27.57973333,1
38.56600979,35.2256,1
38.56600979,42.87146667,1
38.56600979,50.51733333,1
38.56600979,58.1632,1
38.56600979,65.80906667,1
38.56600979,73.45493333,1
38.56600979,81.1008,1
38.7452223,12.288,3
38.7452223,19.93386667,2
38.7452223,27.57973333,2
38.7452223,35.2256,1
38.7452223,42.87146667,1
38.7452223,50.51733333,1
38.7452223,58.1632,1
38.7452223,65.80906667,1
38.7452223,73.45493333,1
38.7452223,81.1008,1
38.92443481,12.288,5
38.92443481,19.93386667,4
38.92443481,27.57973333,4
38.92443481,35.2256,4
38.92443481,42.87146667,4
38.92443481,50.51733333,4
38.92443481,58.1632,4
38.92443481,65.80906667,4
38.92443481,73.45493333,4
38.92443481,81.1008,4
39.10364732,12.288,7
39.10364732,19.93386667,7
39.10364732,27.57973333,7
39.10364732,35.2256,7
39.10364732,42.87146667,7
39.10364732,50.51733333,7
39.10364732,58.1632,7
39.10364732,65.80906667,7
39.10364732,73.45493333,7
39.10364732,81.1008,7
39.28285983,12.288,9
39.28285983,19.93386667,9
39.28285983,27.57973333,9
39.28285983,35.2256,9
39.28285983,42.87146667,8
39.28285983,50.51733333,8
39.28285983,58.1632,8
39.28285983,65.80906667,8
39.28285983,73.45493333,8
39.28285983,81.1008,8
39.46207234,12.288,8
39.46207234,19.93386667,8
39.46207234,27.57973333,8
39.46207234,35.2256,8
39.46207234,42.87146667,8
39.46207234,50.51733333,8
39.46207234,58.1632,8
39.46207234,65.80906667,8
39.46207234,73.45493333,8
39.46207234,81.1008,8
39.64128485,12.288,6
39.64128485,19.93386667,6
39.64128485,27.57973333,6
39.64128485,35.2256,6
39.64128485,42.87146667,6
39.64128485,50.51733333,6
39.64128485,58.1632,6
39.64128485,65.80906667,6
39.64128485,73.45493333,6
39.64128485,81.1008,6
39.82049736,12.288,4
39.82049736,19.93386667,3
39.82049736,27.57973333,3
39.82049736,35.2256,3
39.82049736,42.87146667,3
39.82049736,50.51733333,3
39.82049736,58.1632,3
39.82049736,65.80906667,3
39.82049736,73.45493333,3
39.82049736,81.1008,2
39.99970987,12.288,3
39.99970987,19.93386667,1
39.99970987,27.57973333,1
39.99970987,35.2256,1
39.99970987,42.87146667,1
39.99970987,50.51733333,1
39.99970987,58.1632,1
39.99970987,65.80906667,1
39.99970987,73.45493333,1
39.99970987,81.1008,1
40.17892238,12.288,3
40.17892238,19.93386667,3
40.17892238,27.57973333,2
40.17892238,35.2256,2
40.17892238,42.87146667,1
40.17892238,50.51733333,1
40.17892238,58.1632,1
40.17892238,65.80906667,1
40.17892238,73.45493333,1
40.17892238,81.1008,1
40.35813489,12.288,5
40.35813489,19.93386667,5
40.35813489,27.57973333,5
40.35813489,35.2256,4
40.35813489,42.87146667,4
40.35813489,50.51733333,4
40.35813489,58.1632,4
40.35813489,65.80906667,4
40.35813489,73.45493333,4
40.35813489,81.1008,4
40.5373474,12.288,8
40.5373474,19.93386667,8
40.5373474,27.57973333,8
40.5373474,35.2256,7
40.5373474,42.87146667,7
40.5373474,50.51733333,7
40.5373474,58.1632,7
40.5373474,65.80906667,7
40.5373474,73.45493333,7
40.5373474,81.1008,7
40.71655991,12.288,9
40.71655991,19.93386667,9
40.71655991,27.57973333,9
40.71655991,35.2256,9
40.71655991,42.87146667,9
40.71655991,50.51733333,9
40.71655991,58.1632,9
40.71655991,65.80906667,9
40.71655991,73.45493333,9
40.71655991,81.1008,9
40.89577242,12.288,8
40.89577242,19.93386667,8
40.89577242,27.57973333,8
40.89577242,35.2256,8
40.89577242,42.87146667,8
40.89577242,50.51733333,8
40.89577242,58.1632,8
40.89577242,65.80906667,8
40.89577242,73.45493333,8
40.89577242,81.1008,8
41.07498493,12.288,5
41.07498493,19.93386667,5
41.07498493,27.57973333,5
41.07498493,35.2256,5
41.07498493,42.87146667,5
41.07498493,50.51733333,5
41.07498493,58.1632,5
41.07498493,65.80906667,5
41.07498493,73.45493333,5
41.07498493,81.1008,5
41.25419744,12.288,3
41.25419744,19.93386667,3
41.25419744,27.57973333,2
41.25419744,35.2256,2
41.25419744,42.87146667,2
41.25419744,50.51733333,2
41.25419744,58.1632,2
41.25419744,65.80906667,2
41.25419744,73.45493333,2
41.25419744,81.1008,1
41.43340994,12.288,3
41.43340994,19.93386667,1
41.43340994,27.57973333,1
41.43340994,35.2256,1
41.43340994,42.87146667,1
41.43340994,50.51733333,1
41.43340994,58.1632,1
41.43340994,65.80906667,1
41.43340994,73.45493333,1
41.43340994,81.1008,1
41.61262245,12.288,4
41.61262245,19.93386667,3
41.61262245,27.57973333,3
41.61262245,35.2256,3
41.61262245,42.87146667,3
41.61262245,50.51733333,3
41.61262245,58.1632,3
41.61262245,65.80906667,2
41.61262245,73.45493333,2
41.61262245,81.1008,2
41.79183496,12.288,6
41.79183496,19.93386667,6
41.79183496,27.57973333,6
41.79183496,35.2256,6
41.79183496,42.87146667,6
41.79183496,50.51733333,6
41.79183496,58.1632,6
41.79183496,65.80906667,6
41.79183496,73.45493333,6
41.79183496,81.1008,6
41.97104747,12.288,9
41.97104747,19.93386667,8
41.97104747,27.57973333,8
41.97104747,35.2256,8
41.97104747,42.87146667,8
41.97104747,50.51733333,8
41.97104747,58.1632,8
41.97104747,65.80906667,8
41.97104747,73.45493333,8
41.97104747,81.1008,8
42.15025998,12.288,9
42.15025998,19.93386667,9
42.15025998,27.57973333,8
42.15025998,35.2256,8
42.15025998,42.87146667,8
42.15025998,50.51733333,8
42.15025998,58.1632,8
42.15025998,65.80906667,8
42.15025998,73.45493333,8
42.15025998,81.1008,8
42.32947249,12.288,7
42.32947249,19.93386667,7
42.32947249,27.57973333,7
42.32947249,35.2256,6
42.32947249,42.87146667,6
42.32947249,50.51733333,6
42.32947249,58.1632,6
42.32947249,65.80906667,6
42.32947249,73.45493333,6
42.32947249,81.1008,6
42.508685,12.288,4
42.508685,19.93386667,4
42.508685,27.57973333,3
42.508685,35.2256,3
42.508685,42.87146667,3
42.508685,50.51733333,3
42.508685,58.1632,3
42.508685,65.80906667,3
42.508685,73.45493333,3
42.508685,81.1008,3
42.68789751,12.288,3
42.68789751,19.93386667,2
42.68789751,27.57973333,1
42.68789751,35.2256,1
42.68789751,42.87146667,1
42.68789751,50.51733333,1
42.68789751,58.1632,1
42.68789751,65.80906667,1
42.68789751,73.45493333,1
42.68789751,81.1008,1
42.86711002,12.288,3
42.86711002,19.93386667,3
42.86711002,27.57973333,2
42.86711002,35.2256,2
42.86711002,42.87146667,1
42.86711002,50.51733333,1
42.86711002,58.1632,1
42.86711002,65.80906667,1
42.86711002,73.45493333,1
42.86711002,81.1008,1
43.04632253,12.288,5
43.04632253,19.93386667,5
43.04632253,27.57973333,5
43.04632253,35.2256,4
43.04632253,42.87146667,4
43.04632253,50.51733333,4
43.04632253,58.1632,4
43.04632253,65.80906667,4
43.04632253,73.45493333,4
43.04632253,81.1008,4
43.22553504,12.288,8
43.22553504,19.93386667,8
43.22553504,27.57973333,8
43.22553504,35.2256,8
43.22553504,42.87146667,8
43.22553504,50.51733333,7
43.22553504,58.1632,7
43.22553504,65.80906667,7
43.22553504,73.45493333,7
43.22553504,81.1008,7
43.40474755,12.288,9
43.40474755,19.93386667,9
43.40474755,27.57973333,9
43.40474755,35.2256,9
43.40474755,42.87146667,9
43.40474755,50.51733333,9
43.40474755,58.1632,9
43.40474755,65.80906667,9
43.40474755,73.45493333,9
43.40474755,81.1008,9
43.58396006,12.288,8
43.58396006,19.93386667,8
43.58396006,27.57973333,8
43.58396006,35.2256,7
43.58396006,42.87146667,7
43.58396006,50.51733333,7
43.58396006,58.1632,7
43.58396006,65.80906667,7
43.58396006,73.45493333,7
43.58396006,81.1008,7
43.76317257,12.288,5
43.76317257,19.93386667,4
43.76317257,27.57973333,4
43.76317257,35.2256,4
43.76317257,42.87146667,4
43.76317257,50.51733333,4
43.76317257,58.1632,4
43.76317257,65.80906667,4
43.76317257,73.45493333,4
43.76317257,81.1008,4
43.94238508,12.288,3
43.94238508,19.93386667,3
43.94238508,27.57973333,2
43.94238508,35.2256,1
43.94238508,42.87146667,1
43.94238508,50.51733333,1
43.94238508,58.1632,1
43.94238508,65.80906667,1
43.94238508,73.45493333,1
43.94238508,81.1008,1
44.12159759,12.288,3
44.12159759,19.93386667,2
44.12159759,27.57973333,1
44.12159759,35.2256,1
44.12159759,42.87146667,1
44.12159759,50.51733333,1
44.12159759,58.1632,1
44.12159759,65.80906667,1
44.12159759,73.45493333,1
44.12159759,81.1008,1
44.3008101,12.288,5
44.3008101,19.93386667,4
44.3008101,27.57973333,4
44.3008101,35.2256,4
44.3008101,42.87146667,4
44.3008101,50.51733333,3
44.3008101,58.1632,3
44.3008101,65.80906667,3
44.3008101,73.45493333,3
44.3008101,81.1008,3
44.48002261,12.288,7
44.48002261,19.93386667,7
44.48002261,27.57973333,7
44.48002261,35.2256,7
44.48002261,42.87146667,7
44.48002261,50.51733333,7
44.48002261,58.1632,7
44.48002261,65.80906667,7
44.48002261,73.45493333,7
44.48002261,81.1008,7
44.65923511,12.288,9
44.65923511,19.93386667,9
44.65923511,27.57973333,9
44.65923511,35.2256,9
44.65923511,42.87146667,9
44.65923511,50.51733333,9
44.65923511,58.1632,9
44.65923511,65.80906667,9
44.65923511,73.45493333,9
44.65923511,81.1008,9
44.83844762,12.288,8
44.83844762,19.93386667,8
44.83844762,27.57973333,8
44.83844762,35.2256,8
44.83844762,42.87146667,8
44.83844762,50.51733333,8
44.83844762,58.1632,8
44.83844762,65.80906667,8
44.83844762,73.45493333,8
44.83844762,81.1008,8
45.01766013,12.288,5
45.01766013,19.93386667,5
45.01766013,27.57973333,5
45.01766013,35.2256,5
45.01766013,42.87146667,5
45.01766013,50.51733333,5
45.01766013,58.1632,5
45.01766013,65.80906667,5
45.01766013,73.45493333,5
45.01766013,81.1008,4
45.19687264,12.288,3
45.19687264,19.93386667,3
45.19687264,27.57973333,2
45.19687264,35.2256,2
45.19687264,42.87146667,2
45.19687264,50.51733333,1
45.19687264,58.1632,1
45.19687264,65.80906667,1
45.19687264,73.45493333,1
45.19687264,81.1008,1
45.37608515,12.288,3
45.37608515,19.93386667,2
45.37608515,27.57973333,1
45.37608515,35.2256,1
45.37608515,42.87146667,1
45.37608515,50.51733333,1
45.37608515,58.1632,1
45.37608515,65.80906667,1
45.37608515,73.45493333,1
45.37608515,81.1008,1
45.55529766,12.288,4
45.55529766,19.93386667,4
45.55529766,27.57973333,4
45.55529766,35.2256,3
45.55529766,42.87146667,3
45.55529766,50.51733333,3
45.55529766,58.1632,3
45.55529766,65.80906667,3
45.55529766,73.45493333,3
45.55529766,81.1008,3
45.73451017,12.288,7
45.73451017,19.93386667,7
45.73451017,27.57973333,7
45.73451017,35.2256,7
45.73451017,42.87146667,7
45.73451017,50.51733333,7
45.73451017,58.1632,7
45.73451017,65.80906667,7
45.73451017,73.45493333,7
45.73451017,81.1008,7
45.91372268,12.288,9
45.91372268,19.93386667,9
45.91372268,27.57973333,9
45.91372268,35.2256,9
45.91372268,42.87146667,9
45.91372268,50.51733333,9
45.91372268,58.1632,9
45.91372268,65.80906667,9
45.91372268,73.45493333,9
45.91372268,81.1008,9
46.09293519,12.288,8
46.09293519,19.93386667,8
46.09293519,27.57973333,8
46.09293519,35.2256,8
46.09293519,42.87146667,8
46.09293519,50.51733333,8
46.09293519,58.1632,8
46.09293519,65.80906667,8
46.09293519,73.45493333,8
46.09293519,81.1008,8
46.2721477,12.288,5
46.2721477,19.93386667,5
46.2721477,27.57973333,5
46.2721477,35.2256,5
46.2721477,42.87146667,5
46.2721477,50.51733333,5
46.2721477,58.1632,5
46.2721477,65.80906667,4
46.2721477,73.45493333,4
46.2721477,81.1008,4
46.45136021,12.288,3
46.45136021,19.93386667,3
46.45136021,27.57973333,2
46.45136021,35.2256,2
46.45136021,42.87146667,2
46.45136021,50.51733333,1
46.45136021,58.1632,1
46.45136021,65.80906667,1
46.45136021,73.45493333,1
46.45136021,81.1008,1
46.63057272,12.288,3
46.63057272,19.93386667,2
46.63057272,27.57973333,2
46.63057272,35.2256,1
46.63057272,42.87146667,1
46.63057272,50.51733333,1
46.63057272,58.1632,1
46.63057272,65.80906667,1
46.63057272,73.45493333,1
46.63057272,81.1008,1
46.80978523,12.288,5
46.80978523,19.93386667,4
46.80978523,27.57973333,4
46.80978523,35.2256,4
46.80978523,42.87146667,4
46.80978523,50.51733333,4
46.80978523,58.1632,3
46.80978523,65.80906667,3
46.80978523,73.45493333,3
46.80978523,81.1008,3
46.98899774,12.288,8
46.98899774,19.93386667,7
46.98899774,27.57973333,7
46.98899774,35.2256,7
46.98899774,42.87146667,7
46.98899774,50.51733333,7
46.98899774,58.1632,7
46.98899774,65.80906667,7
46.98899774,73.45493333,7
46.98899774,81.1008,7
47.16821025,12.288,9
47.16821025,19.93386667,9
47.16821025,27.57973333,9
47.16821025,35.2256,9
47.16821025,42.87146667,9
47.16821025,50.51733333,9
47.16821025,58.1632,9
47.16821025,65.80906667,9
47.16821025,73.45493333,9
47.16821025,81.1008,9
47.34742276,12.288,8
47.34742276,19.93386667,8
47.34742276,27.57973333,8
47.34742276,35.2256,8
47.34742276,42.87146667,7
47.34742276,50.51733333,7
47.34742276,58.1632,7
47.34742276,65.80906667,7
47.34742276,73.45493333,7
47.34742276,81.1008,7
47.52663527,12.288,5
47.52663527,19.93386667,4
47.52663527,27.57973333,4
47.52663527,35.2256,4
47.52663527,42.87146667,4
47.52663527,50.51733333,4
47.52663527,58.1632,4
47.52663527,65.80906667,4
47.52663527,73.45493333,4
47.52663527,81.1008,4
47.70584777,12.288,3
47.70584777,19.93386667,3
47.70584777,27.57973333,2
47.70584777,35.2256,1
47.70584777,42.87146667,1
47.70584777,50.51733333,1
47.70584777,58.1632,1
47.70584777,65.80906667,1
47.70584777,73.45493333,1
47.70584777,81.1008,1
47.88506028,12.288,3
47.88506028,19.93386667,3
47.88506028,27.57973333,2
47.88506028,35.2256,2
47.88506028,42.87146667,1
47.88506028,50.51733333,1
47.88506028,58.1632,1
47.88506028,65.80906667,1
47.88506028,73.45493333,1
47.88506028,81.1008,1
48.06427279,12.288,5
48.06427279,19.93386667,5
48.06427279,27.57973333,5
48.06427279,35.2256,5
48.06427279,42.87146667,4
48.06427279,50.51733333,4
48.06427279,58.1632,4
48.06427279,65.80906667,4
48.06427279,73.45493333,4
48.06427279,81.1008,4
48.2434853,12.288,8
48.2434853,19.93386667,8
48.2434853,27.57973333,8
48.2434853,35.2256,8
48.2434853,42.87146667,8
48.2434853,50.51733333,8
48.2434853,58.1632,8
48.2434853,65.80906667,8
48.2434853,73.45493333,8
48.2434853,81.1008,8
48.42269781,12.288,9
48.42269781,19.93386667,9
48.42269781,27.57973333,9
48.42269781,35.2256,9
48.42269781,42.87146667,9
48.42269781,50.51733333,9
48.42269781,58.1632,9
48.42269781,65.80906667,9
48.42269781,73.45493333,9
48.42269781,81.1008,9
48.60191032,12.288,7
48.60191032,19.93386667,7
48.60191032,27.57973333,7
48.60191032,35.2256,7
48.60191032,42.87146667,7
48.60191032,50.51733333,7
48.60191032,58.1632,7
48.60191032,65.80906667,7
48.60191032,73.45493333,6
48.60191032,81.1008,6
48.78112283,12.288,4
48.78112283,19.93386667,4
48.78112283,27.57973333,3
48.78112283,35.2256,3
48.78112283,42.87146667,3
48.78112283,50.51733333,3
48.78112283,58.1632,3
48.78112283,65.80906667,3
48.78112283,73.45493333,3
48.78112283,81.1008,3
48.96033534,12.288,3
48.96033534,19.93386667,2
48.96033534,27.57973333,1
48.96033534,35.2256,1
48.96033534,42.87146667,1
48.96033534,50.51733333,1
48.96033534,58.1632,1
48.96033534,65.80906667,1
48.96033534,73.45493333,1
48.96033534,81.1008,1
49.13954785,12.288,4
49.13954785,19.93386667,3
49.13954785,27.57973333,3
49.13954785,35.2256,3
49.13954785,42.87146667,2
49.13954785,50.51733333,2
49.13954785,58.1632,2
49.13954785,65.80906667,2
49.13954785,73.45493333,2
49.13954785,81.1008,2
49.31876036,12.288,7
49.31876036,19.93386667,6
49.31876036,27.57973333,6
49.31876036,35.2256,6
49.31876036,42.87146667,6
49.31876036,50.51733333,6
49.31876036,58.1632,6
49.31876036,65.80906667,6
49.31876036,73.45493333,6
49.31876036,81.1008,6
49.49797287,12.288,9
49.49797287,19.93386667,9
49.49797287,27.57973333,8
49.49797287,35.2256,8
49.49797287,42.87146667,8
49.49797287,50.51733333,8
49.49797287,58.1632,8
49.49797287,65.80906667,8
49.49797287,73.45493333,8
49.49797287,81.1008,8
49.67718538,12.288,9
49.67718538,19.93386667,8
49.67718538,27.57973333,8
49.67718538,35.2256,8
49.67718538,42.87146667,8
49.67718538,50.51733333,8
49.67718538,58.1632,8
49.67718538,65.80906667,8
49.67718538,73.45493333,8
49.67718538,81.1008,8
49.85639789,12.288,6
49.85639789,19.93386667,6
49.85639789,27.57973333,5
49.85639789,35.2256,5
49.85639789,42.87146667,5
49.85639789,50.51733333,5
49.85639789,58.1632,5
49.85639789,65.80906667,5
49.85639789,73.45493333,5
49.85639789,81.1008,5
50.0356104,12.288,4
50.0356104,19.93386667,3
50.0356104,27.57973333,3
50.0356104,35.2256,2
50.0356104,42.87146667,2
50.0356104,50.51733333,2
50.0356104,58.1632,2
50.0356104,65.80906667,2
50.0356104,73.45493333,1
50.0356104,81.1008,1
50.21482291,12.288,3
50.21482291,19.93386667,3
50.21482291,27.57973333,2
50.21482291,35.2256,1
50.21482291,42.87146667,1
50.21482291,50.51733333,1
50.21482291,58.1632,1
50.21482291,65.80906667,1
50.21482291,73.45493333,1
50.21482291,81.1008,1
50.39403542,12.288,5
50.39403542,19.93386667,4
50.39403542,27.57973333,4
50.39403542,35.2256,4
50.39403542,42.87146667,4
50.39403542,50.51733333,4
50.39403542,58.1632,4
50.39403542,65.80906667,4
50.39403542,73.45493333,4
50.39403542,81.1008,3
50.57324793,12.288,8
50.57324793,19.93386667,8
50.57324793,27.57973333,8
50.57324793,35.2256,7
50.57324793,42.87146667,7
50.57324793,50.51733333,7
50.57324793,58.1632,7
50.57324793,65.80906667,7
50.57324793,73.45493333,7
50.57324793,81.1008,7
50.75246044,12.288,9
50.75246044,19.93386667,9
50.75246044,27.57973333,9
50.75246044,35.2256,9
50.75246044,42.87146667,9
50.75246044,50.51733333,9
50.75246044,58.1632,9
50.75246044,65.80906667,9
50.75246044,73.45493333,9
50.75246044,81.1008,9
50.93167294,12.288,7
50.93167294,19.93386667,7
50.93167294,27.57973333,7
50.93167294,35.2256,7
50.93167294,42.87146667,7
50.93167294,50.51733333,7
50.93167294,58.1632,7
50.93167294,65.80906667,7
50.93167294,73.45493333,7
50.93167294,81.1008,7
51.11088545,12.288,4
51.11088545,19.93386667,4
51.11088545,27.57973333,4
51.11088545,35.2256,3
51.11088545,42.87146667,3
51.11088545,50.51733333,3
51.11088545,58.1632,3
51.11088545,65.80906667,3
51.11088545,73.45493333,3
51.11088545,81.1008,3
51.29009796,12.288,3
51.29009796,19.93386667,3
51.29009796,27.57973333,2
51.29009796,35.2256,1
51.29009796,42.87146667,1
51.29009796,50.51733333,1
51.29009796,58.1632,1
51.29009796,65.80906667,1
51.29009796,73.45493333,1
51.29009796,81.1008,1
51.46931047,12.288,4
51.46931047,19.93386667,3
51.46931047,27.57973333,3
51.46931047,35.2256,3
51.46931047,42.87146667,3
51.46931047,50.51733333,2
51.46931047,58.1632,2
51.46931047,65.80906667,2
51.46931047,73.45493333,2
51.46931047,81.1008,2
51.64852298,12.288,7
51.64852298,19.93386667,6
51.64852298,27.57973333,6
51.64852298,35.2256,6
51.64852298,42.87146667,6
51.64852298,50.51733333,6
51.64852298,58.1632,6
51.64852298,65.80906667,6
51.64852298,73.45493333,6
51.64852298,81.1008,6
51.82773549,12.288,9
51.82773549,19.93386667,9
51.82773549,27.57973333,9
51.82773549,35.2256,8
51.82773549,42.87146667,8
51.82773549,50.51733333,8
51.82773549,58.1632,8
51.82773549,65.80906667,8
51.82773549,73.45493333,8
51.82773549,81.1008,8
52.006948,12.288,8
52.006948,19.93386667,8
52.006948,27.57973333,8
52.006948,35.2256,8
52.006948,42.87146667,8
52.006948,50.51733333,8
52.006948,58.1632,8
52.006948,65.80906667,8
52.006948,73.45493333,8
52.006948,81.1008,8
52.18616051,12.288,5
52.18616051,19.93386667,5
52.18616051,27.57973333,5
52.18616051,35.2256,5
52.18616051,42.87146667,5
52.18616051,50.51733333,5
52.18616051,58.1632,5
52.18616051,65.80906667,5
52.18616051,73.45493333,5
52.18616051,81.1008,4
52.36537302,12.288,3
52.36537302,19.93386667,3
52.36537302,27.57973333,2
52.36537302,35.2256,2
52.36537302,42.87146667,1
52.36537302,50.51733333,1
52.36537302,58.1632,1
52.36537302,65.80906667,1
52.36537302,73.45493333,1
52.36537302,81.1008,1
52.54458553,12.288,4
52.54458553,19.93386667,3
52.54458553,27.57973333,2
52.54458553,35.2256,2
52.54458553,42.87146667,1
52.54458553,50.51733333,1
52.54458553,58.1632,1
52.54458553,65.80906667,1
52.54458553,73.45493333,1
52.54458553,81.1008,1
52.72379804,12.288,6
52.72379804,19.93386667,5
52.72379804,27.57973333,5
52.72379804,35.2256,5
52.72379804,42.87146667,5
52.72379804,50.51733333,5
52.72379804,58.1632,5
52.72379804,65.80906667,5
52.72379804,73.45493333,5
52.72379804,81.1008,4
52.90301055,12.288,9
52.90301055,19.93386667,8
52.90301055,27.57973333,8
52.90301055,35.2256,8
52.90301055,42.87146667,8
52.90301055,50.51733333,8
52.90301055,58.1632,8
52.90301055,65.80906667,8
52.90301055,73.45493333,8
52.90301055,81.1008,8
53.08222306,12.288,9
53.08222306,19.93386667,9
53.08222306,27.57973333,9
53.08222306,35.2256,8
53.08222306,42.87146667,8
53.08222306,50.51733333,8
53.08222306,58.1632,8
53.08222306,65.80906667,8
53.08222306,73.45493333,8
53.08222306,81.1008,8
53.26143557,12.288,6
53.26143557,19.93386667,6
53.26143557,27.57973333,6
53.26143557,35.2256,6
53.26143557,42.87146667,6
53.26143557,50.51733333,6
53.26143557,58.1632,6
53.26143557,65.80906667,6
53.26143557,73.45493333,6
53.26143557,81.1008,6
53.44064808,12.288,4
53.44064808,19.93386667,3
53.44064808,27.57973333,3
53.44064808,35.2256,3
53.44064808,42.87146667,2
53.44064808,50.51733333,2
53.44064808,58.1632,2
53.44064808,65.80906667,2
53.44064808,73.45493333,2
53.44064808,81.1008,2
53.61986059,12.288,3
53.61986059,19.93386667,3
53.61986059,27.57973333,2
53.61986059,35.2256,1
53.61986059,42.87146667,1
53.61986059,50.51733333,1
53.61986059,58.1632,1
53.61986059,65.80906667,1
53.61986059,73.45493333,1
53.61986059,81.1008,1
53.7990731,12.288,5
53.7990731,19.93386667,4
53.7990731,27.57973333,4
53.7990731,35.2256,4
53.7990731,42.87146667,4
53.7990731,50.51733333,4
53.7990731,58.1632,4
53.7990731,65.80906667,4
53.7990731,73.45493333,4
53.7990731,81.1008,4
53.9782856,12.288,8
53.9782856,19.93386667,8
53.9782856,27.57973333,8
53.9782856,35.2256,8
53.9782856,42.87146667,8
53.9782856,50.51733333,8
53.9782856,58.1632,7
53.9782856,65.80906667,7
53.9782856,73.45493333,7
53.9782856,81.1008,7
54.15749811,12.288,9
54.15749811,19.93386667,9
54.15749811,27.57973333,9
54.15749811,35.2256,9
54.15749811,42.87146667,9
54.15749811,50.51733333,9
54.15749811,58.1632,9
54.15749811,65.80906667,9
54.15749811,73.45493333,9
54.15749811,81.1008,9
54.33671062,12.288,7
54.33671062,19.93386667,7
54.33671062,27.57973333,7
54.33671062,35.2256,7
54.33671062,42.87146667,7
54.33671062,50.51733333,6
54.33671062,58.1632,6
54.33671062,65.80906667,6
54.33671062,73.45493333,6
54.33671062,81.1008,6
54.51592313,12.288,4
54.51592313,19.93386667,4
54.51592313,27.57973333,3
54.51592313,35.2256,3
54.51592313,42.87146667,3
54.51592313,50.51733333,3
54.51592313,58.1632,3
54.51592313,65.80906667,3
54.51592313,73.45493333,3
54.51592313,81.1008,3
54.69513564,12.288,3
54.69513564,19.93386667,3
54.69513564,27.57973333,2
54.69513564,35.2256,1
54.69513564,42.87146667,1
54.69513564,50.51733333,1
54.69513564,58.1632,1
54.69513564,65.80906667,1
54.69513564,73.45493333,1
54.69513564,81.1008,1
54.87434815,12.288,5
54.87434815,19.93386667,4
54.87434815,27.57973333,4
54.87434815,35.2256,3
54.87434815,42.87146667,3
54.87434815,50.51733333,3
54.87434815,58.1632,3
54.87434815,65.80906667,3
54.87434815,73.45493333,3
54.87434815,81.1008,3
55.05356066,12.288,8
55.05356066,19.93386667,7
55.05356066,27.57973333,7
55.05356066,35.2256,7
55.05356066,42.87146667,7
55.05356066,50.51733333,7
55.05356066,58.1632,7
55.05356066,65.80906667,7
55.05356066,73.45493333,7
55.05356066,81.1008,7
55.23277317,12.288,9
55.23277317,19.93386667,9
55.23277317,27.57973333,9
55.23277317,35.2256,9
55.23277317,42.87146667,9
55.23277317,50.51733333,9
55.23277317,58.1632,9
55.23277317,65.80906667,9
55.23277317,73.45493333,9
55.23277317,81.1008,9
55.41198568,12.288,7
55.41198568,19.93386667,7
55.41198568,27.57973333,7
55.41198568,35.2256,7
55.41198568,42.87146667,7
55.41198568,50.51733333,7
55.41198568,58.1632,7
55.41198568,65.80906667,7
55.41198568,73.45493333,7
55.41198568,81.1008,7
55.59119819,12.288,5
55.59119819,19.93386667,4
55.59119819,27.57973333,3
55.59119819,35.2256,3
55.59119819,42.87146667,3
55.59119819,50.51733333,3
55.59119819,58.1632,3
55.59119819,65.80906667,3
55.59119819,73.45493333,3
55.59119819,81.1008,3
55.7704107,12.288,3
55.7704107,19.93386667,3
55.7704107,27.57973333,2
55.7704107,35.2256,1
55.7704107,42.87146667,1
55.7704107,50.51733333,1
55.7704107,58.1632,1
55.7704107,65.80906667,1
55.7704107,73.45493333,1
55.7704107,81.1008,1
55.94962321,12.288,5
55.94962321,19.93386667,4
55.94962321,27.57973333,3
55.94962321,35.2256,3
55.94962321,42.87146667,3
55.94962321,50.51733333,3
55.94962321,58.1632,3
55.94962321,65.80906667,3
55.94962321,73.45493333,3
55.94962321,81.1008,3
56.12883572,12.288,8
56.12883572,19.93386667,7
56.12883572,27.57973333,7
56.12883572,35.2256,7
56.12883572,42.87146667,7
56.12883572,50.51733333,7
56.12883572,58.1632,7
56.12883572,65.80906667,7
56.12883572,73.45493333,7
56.12883572,81.1008,7
56.30804823,12.288,9
56.30804823,19.93386667,9
56.30804823,27.57973333,9
56.30804823,35.2256,9
56.30804823,42.87146667,9
56.30804823,50.51733333,9
56.30804823,58.1632,9
56.30804823,65.80906667,9
56.30804823,73.45493333,9
56.30804823,81.1008,9
56.48726074,12.288,8
56.48726074,19.93386667,7
56.48726074,27.57973333,7
56.48726074,35.2256,7
56.48726074,42.87146667,7
56.48726074,50.51733333,7
56.48726074,58.1632,7
56.48726074,65.80906667,7
56.48726074,73.45493333,7
56.48726074,81.1008,7
56.66647325,12.288,5
56.66647325,19.93386667,4
56.66647325,27.57973333,3
56.66647325,35.2256,3
56.66647325,42.87146667,3
56.66647325,50.51733333,3
56.66647325,58.1632,3
56.66647325,65.80906667,3
56.66647325,73.45493333,3
56.66647325,81.1008,3
56.84568576,12.288,3
56.84568576,19.93386667,3
56.84568576,27.57973333,2
56.84568576,35.2256,1
56.84568576,42.87146667,1
56.84568576,50.51733333,1
56.84568576,58.1632,1
56.84568576,65.80906667,1
56.84568576,73.45493333,1
56.84568576,81.1008,1
57.02489827,12.288,5
57.02489827,19.93386667,4
57.02489827,27.57973333,4
57.02489827,35.2256,3
57.02489827,42.87146667,3
57.02489827,50.51733333,3
57.02489827,58.1632,3
57.02489827,65.80906667,3
57.02489827,73.45493333,3
57.02489827,81.1008,3
57.20411077,12.288,8
57.20411077,19.93386667,7
57.20411077,27.57973333,7
57.20411077,35.2256,7
57.20411077,42.87146667,7
57.20411077,50.51733333,7
57.20411077,58.1632,7
57.20411077,65.80906667,7
57.20411077,73.45493333,7
57.20411077,81.1008,7
57.38332328,12.288,9
57.38332328,19.93386667,9
57.38332328,27.57973333,9
57.38332328,35.2256,9
57.38332328,42.87146667,9
57.38332328,50.51733333,9
57.38332328,58.1632,9
57.38332328,65.80906667,9
57.38332328,73.45493333,9
57.38332328,81.1008,9
57.56253579,12.288,7
57.56253579,19.93386667,7
57.56253579,27.57973333,7
57.56253579,35.2256,7
57.56253579,42.87146667,7
57.56253579,50.51733333,7
57.56253579,58.1632,7
57.56253579,65.80906667,7
57.56253579,73.45493333,7
57.56253579,81.1008,7
57.7417483,12.288,5
57.7417483,19.93386667,4
57.7417483,27.57973333,3
57.7417483,35.2256,3
57.7417483,42.87146667,3
57.7417483,50.51733333,3
57.7417483,58.1632,3
57.7417483,65.80906667,3
57.7417483,73.45493333,3
57.7417483,81.1008,3
57.92096081,12.288,3
57.92096081,19.93386667,3
57.92096081,27.57973333,2
57.92096081,35.2256,1
57.92096081,42.87146667,1
57.92096081,50.51733333,1
57.92096081,58.1632,1
57.92096081,65.80906667,1
57.92096081,73.45493333,1
57.92096081,81.1008,1
58.10017332,12.288,5
58.10017332,19.93386667,4
58.10017332,27.57973333,4
58.10017332,35.2256,4
58.10017332,42.87146667,3
58.10017332,50.51733333,3
58.10017332,58.1632,3
58.10017332,65.80906667,3
58.10017332,73.45493333,3
58.10017332,81.1008,3
58.27938583,12.288,8
58.27938583,19.93386667,8
58.27938583,27.57973333,8
58.27938583,35.2256,7
58.27938583,42.87146667,7
58.27938583,50.51733333,7
58.27938583,58.1632,7
58.27938583,65.80906667,7
58.27938583,73.45493333,7
58.27938583,81.1008,7
58.45859834,12.288,9
58.45859834,19.93386667,9
58.45859834,27.57973333,9
58.45859834,35.2256,9
58.45859834,42.87146667,9
58.45859834,50.51733333,9
58.45859834,58.1632,9
58.45859834,65.80906667,9
58.45859834,73.45493333,9
58.45859834,81.1008,9
58.63781085,12.288,7
58.63781085,19.93386667,7
58.63781085,27.57973333,7
58.63781085,35.2256,7
58.63781085,42.87146667,6
58.63781085,50.51733333,6
58.63781085,58.1632,6
58.63781085,65.80906667,6
58.63781085,73.45493333,6
58.63781085,81.1008,6
58.81702336,12.288,4
58.81702336,19.93386667,3
58.81702336,27.57973333,3
58.81702336,35.2256,3
58.81702336,42.87146667,3
58.81702336,50.51733333,3
58.81702336,58.1632,3
58.81702336,65.80906667,2
58.81702336,73.45493333,2
58.81702336,81.1008,2
58.99623587,12.288,4
58.99623587,19.93386667,3
58.99623587,27.57973333,2
58.99623587,35.2256,1
58.99623587,42.87146667,1
58.99623587,50.51733333,1
58.99623587,58.1632,1
58.99623587,65.80906667,1
58.99623587,73.45493333,1
58.99623587,81.1008,1
59.17544838,12.288,5
59.17544838,19.93386667,5
59.17544838,27.57973333,4
59.17544838,35.2256,4
59.17544838,42.87146667,4
59.17544838,50.51733333,4
59.17544838,58.1632,4
59.17544838,65.80906667,4
59.17544838,73.45493333,4
59.17544838,81.1008,4
59.35466089,12.288,8
59.35466089,19.93386667,8
59.35466089,27.57973333,8
59.35466089,35.2256,8
59.35466089,42.87146667,8
59.35466089,50.51733333,8
59.35466089,58.1632,8
59.35466089,65.80906667,8
59.35466089,73.45493333,8
59.35466089,81.1008,8
59.5338734,12.288,9
59.5338734,19.93386667,9
59.5338734,27.57973333,9
59.5338734,35.2256,9
59.5338734,42.87146667,9
59.5338734,50.51733333,8
59.5338734,58.1632,8
59.5338734,65.80906667,8
59.5338734,73.45493333,8
59.5338734,81.1008,8
59.71308591,12.288,6
59.71308591,19.93386667,6
59.71308591,27.57973333,6
59.71308591,35.2256,6
59.71308591,42.87146667,6
59.71308591,50.51733333,6
59.71308591,58.1632,6
59.71308591,65.80906667,6
59.71308591,73.45493333,6
59.71308591,81.1008,6
59.89229842,12.288,4
59.89229842,19.93386667,3
59.89229842,27.57973333,3
59.89229842,35.2256,3
59.89229842,42.87146667,2
59.89229842,50.51733333,2
59.89229842,58.1632,2
59.89229842,65.80906667,2
59.89229842,73.45493333,2
59.89229842,81.1008,1
60.07151093,12.288,4
60.07151093,19.93386667,3
60.07151093,27.57973333,3
60.07151093,35.2256,2
60.07151093,42.87146667,2
60.07151093,50.51733333,1
60.07151093,58.1632,1
60.07151093,65.80906667,1
60.07151093,73.45493333,1
60.07151093,81.1008,1
60.25072343,12.288,6
60.25072343,19.93386667,5
60.25072343,27.57973333,5
60.25072343,35.2256,5
60.25072343,42.87146667,5
60.25072343,50.51733333,5
60.25072343,58.1632,5
60.25072343,65.80906667,5
60.25072343,73.45493333,5
60.25072343,81.1008,5
60.42993594,12.288,9
60.42993594,19.93386667,9
60.42993594,27.57973333,8
60.42993594,35.2256,8
60.42993594,42.87146667,8
60.42993594,50.51733333,8
60.42993594,58.1632,8
60.42993594,65.80906667,8
60.42993594,73.45493333,8
60.42993594,81.1008,8
60.60914845,12.288,9
60.60914845,19.93386667,8
60.60914845,27.57973333,8
60.60914845,35.2256,8
60.60914845,42.87146667,8
60.60914845,50.51733333,8
60.60914845,58.1632,8
60.60914845,65.80906667,8
60.60914845,73.45493333,8
60.60914845,81.1008,8
60.78836096,12.288,6
60.78836096,19.93386667,5
60.78836096,27.57973333,5
60.78836096,35.2256,5
60.78836096,42.87146667,5
60.78836096,50.51733333,5
60.78836096,58.1632,5
60.78836096,65.80906667,5
60.78836096,73.45493333,4
60.78836096,81.1008,4
60.96757347,12.288,4
60.96757347,19.93386667,3
60.96757347,27.57973333,3
60.96757347,35.2256,2
60.96757347,42.87146667,1
60.96757347,50.51733333,1
60.96757347,58.1632,1
60.96757347,65.80906667,1
60.96757347,73.45493333,1
60.96757347,81.1008,1
61.14678598,12.288,4
61.14678598,19.93386667,3
61.14678598,27.57973333,3
61.14678598,35.2256,3
61.14678598,42.87146667,3
61.14678598,50.51733333,2
61.14678598,58.1632,2
61.14678598,65.80906667,2
61.14678598,73.45493333,2
61.14678598,81.1008,2
61.32599849,12.288,7
61.32599849,19.93386667,6
61.32599849,27.57973333,6
61.32599849,35.2256,6
61.32599849,42.87146667,6
61.32599849,50.51733333,6
61.32599849,58.1632,6
61.32599849,65.80906667,6
61.32599849,73.45493333,6
61.32599849,81.1008,6
61.505211,12.288,9
61.505211,19.93386667,9
61.505211,27.57973333,9
61.505211,35.2256,9
61.505211,42.87146667,9
61.505211,50.51733333,9
61.505211,58.1632,9
61.505211,65.80906667,9
61.505211,73.45493333,9
61.505211,81.1008,9
61.68442351,12.288,8
61.68442351,19.93386667,8
61.68442351,27.57973333,8
61.68442351,35.2256,8
61.68442351,42.87146667,8
61.68442351,50.51733333,7
61.68442351,58.1632,7
61.68442351,65.80906667,7
61.68442351,73.45493333,7
61.68442351,81.1008,7
61.86363602,12.288,5
61.86363602,19.93386667,4
61.86363602,27.57973333,4
61.86363602,35.2256,4
61.86363602,42.87146667,3
61.86363602,50.51733333,3
61.86363602,58.1632,3
61.86363602,65.80906667,3
61.86363602,73.45493333,3
61.86363602,81.1008,3
62.04284853,12.288,3
62.04284853,19.93386667,3
62.04284853,27.57973333,2
62.04284853,35.2256,1
62.04284853,42.87146667,1
62.04284853,50.51733333,1
62.04284853,58.1632,1
62.04284853,65.80906667,1
62.04284853,73.45493333,1
62.04284853,81.1008,1
62.22206104,12.288,5
62.22206104,19.93386667,4
62.22206104,27.57973333,4
62.22206104,35.2256,3
62.22206104,42.87146667,3
62.22206104,50.51733333,3
62.22206104,58.1632,3
62.22206104,65.80906667,3
62.22206104,73.45493333,3
62.22206104,81.1008,3
62.40127355,12.288,8
62.40127355,19.93386667,8
62.40127355,27.57973333,8
62.40127355,35.2256,7
62.40127355,42.87146667,7
62.40127355,50.51733333,7
62.40127355,58.1632,7
62.40127355,65.80906667,7
62.40127355,73.45493333,7
62.40127355,81.1008,7
62.58048606,12.288,9
62.58048606,19.93386667,9
62.58048606,27.57973333,9
62.58048606,35.2256,9
62.58048606,42.87146667,9
62.58048606,50.51733333,9
62.58048606,58.1632,9
62.58048606,65.80906667,9
62.58048606,73.45493333,9
62.58048606,81.1008,9
62.75969857,12.288,7
62.75969857,19.93386667,6
62.75969857,27.57973333,6
62.75969857,35.2256,6
62.75969857,42.87146667,6
62.75969857,50.51733333,6
62.75969857,58.1632,6
62.75969857,65.80906667,6
62.75969857,73.45493333,6
62.75969857,81.1008,6
62.93891108,12.288,4
62.93891108,19.93386667,3
62.93891108,27.57973333,3
62.93891108,35.2256,3
62.93891108,42.87146667,3
62.93891108,50.51733333,2
62.93891108,58.1632,2
62.93891108,65.80906667,2
62.93891108,73.45493333,2
62.93891108,81.1008,2
63.11812359,12.288,4
63.11812359,19.93386667,3
63.11812359,27.57973333,3
63.11812359,35.2256,2
63.11812359,42.87146667,2
63.11812359,50.51733333,1
63.11812359,58.1632,1
63.11812359,65.80906667,1
63.11812359,73.45493333,1
63.11812359,81.1008,1
63.2973361,12.288,6
63.2973361,19.93386667,5
63.2973361,27.57973333,5
63.2973361,35.2256,5
63.2973361,42.87146667,5
63.2973361,50.51733333,5
63.2973361,58.1632,5
63.2973361,65.80906667,5
63.2973361,73.45493333,5
63.2973361,81.1008,5
63.4765486,12.288,9
63.4765486,19.93386667,9
63.4765486,27.57973333,8
63.4765486,35.2256,8
63.4765486,42.87146667,8
63.4765486,50.51733333,8
63.4765486,58.1632,8
63.4765486,65.80906667,8
63.4765486,73.45493333,8
63.4765486,81.1008,8
63.65576111,12.288,9
63.65576111,19.93386667,8
63.65576111,27.57973333,8
63.65576111,35.2256,8
63.65576111,42.87146667,8
63.65576111,50.51733333,8
63.65576111,58.1632,8
63.65576111,65.80906667,8
63.65576111,73.45493333,8
63.65576111,81.1008,8
63.83497362,12.288,6
63.83497362,19.93386667,5
63.83497362,27.57973333,5
63.83497362,35.2256,4
63.83497362,42.87146667,4
63.83497362,50.51733333,4
63.83497362,58.1632,4
63.83497362,65.80906667,4
63.83497362,73.45493333,4
63.83497362,81.1008,4
64.01418613,12.288,4
64.01418613,19.93386667,3
64.01418613,27.57973333,3
64.01418613,35.2256,2
64.01418613,42.87146667,1
64.01418613,50.51733333,1
64.01418613,58.1632,1
64.01418613,65.80906667,1
64.01418613,73.45493333,1
64.01418613,81.1008,1
64.19339864,12.288,5
64.19339864,19.93386667,4
64.19339864,27.57973333,3
64.19339864,35.2256,3
64.19339864,42.87146667,3
64.19339864,50.51733333,3
64.19339864,58.1632,3
64.19339864,65.80906667,3
64.19339864,73.45493333,2
64.19339864,81.1008,2
64.37261115,12.288,8
64.37261115,19.93386667,7
64.37261115,27.57973333,7
64.37261115,35.2256,7
64.37261115,42.87146667,7
64.37261115,50.51733333,7
64.37261115,58.1632,7
64.37261115,65.80906667,7
64.37261115,73.45493333,7
64.37261115,81.1008,6
64.55182366,12.288,9
64.55182366,19.93386667,9
64.55182366,27.57973333,9
64.55182366,35.2256,9
64.55182366,42.87146667,9
64.55182366,50.51733333,9
64.55182366,58.1632,9
64.55182366,65.80906667,9
64.55182366,73.45493333,9
64.55182366,81.1008,9
64.73103617,12.288,7
64.73103617,19.93386667,7
64.73103617,27.57973333,7
64.73103617,35.2256,7
64.73103617,42.87146667,7
64.73103617,50.51733333,7
64.73103617,58.1632,7
64.73103617,65.80906667,7
64.73103617,73.45493333,7
64.73103617,81.1008,6
64.91024868,12.288,5
64.91024868,19.93386667,4
64.91024868,27.57973333,3
64.91024868,35.2256,3
64.91024868,42.87146667,3
64.91024868,50.51733333,3
64.91024868,58.1632,3
64.91024868,65.80906667,3
64.91024868,73.45493333,2
64.91024868,81.1008,2
65.08946119,12.288,4
65.08946119,19.93386667,3
65.08946119,27.57973333,3
65.08946119,35.2256,2
65.08946119,42.87146667,1
65.08946119,50.51733333,1
65.08946119,58.1632,1
65.08946119,65.80906667,1
65.08946119,73.45493333,1
65.08946119,81.1008,1
65.2686737,12.288,6
65.2686737,19.93386667,5
65.2686737,27.57973333,5
65.2686737,35.2256,5
65.2686737,42.87146667,5
65.2686737,50.51733333,4
65.2686737,58.1632,4
65.2686737,65.80906667,4
65.2686737,73.45493333,4
65.2686737,81.1008,4
65.44788621,12.288,9
65.44788621,19.93386667,9
65.44788621,27.57973333,8
65.44788621,35.2256,8
65.44788621,42.87146667,8
65.44788621,50.51733333,8
65.44788621,58.1632,8
65.44788621,65.80906667,8
65.44788621,73.45493333,8
65.44788621,81.1008,8
65.62709872,12.288,9
65.62709872,19.93386667,9
65.62709872,27.57973333,8
65.62709872,35.2256,8
65.62709872,42.87146667,8
65.62709872,50.51733333,8
65.62709872,58.1632,8
65.62709872,65.80906667,8
65.62709872,73.45493333,8
65.62709872,81.1008,8
65.80631123,12.288,6
65.80631123,19.93386667,5
65.80631123,27.57973333,5
65.80631123,35.2256,5
65.80631123,42.87146667,5
65.80631123,50.51733333,5
65.80631123,58.1632,4
65.80631123,65.80906667,4
65.80631123,73.45493333,4
65.80631123,81.1008,4
65.98552374,12.288,4
65.98552374,19.93386667,3
65.98552374,27.57973333,3
65.98552374,35.2256,2
65.98552374,42.87146667,1
65.98552374,50.51733333,1
65.98552374,58.1632,1
65.98552374,65.80906667,1
65.98552374,73.45493333,1
65.98552374,81.1008,1
66.16473625,12.288,5
66.16473625,19.93386667,4
66.16473625,27.57973333,3
66.16473625,35.2256,3
66.16473625,42.87146667,3
66.16473625,50.51733333,3
66.16473625,58.1632,3
66.16473625,65.80906667,3
66.16473625,73.45493333,2
66.16473625,81.1008,2
66.34394876,12.288,8
66.34394876,19.93386667,7
66.34394876,27.57973333,7
66.34394876,35.2256,7
66.34394876,42.87146667,7
66.34394876,50.51733333,7
66.34394876,58.1632,7
66.34394876,65.80906667,7
66.34394876,73.45493333,7
66.34394876,81.1008,7
66.52316126,12.288,9
66.52316126,19.93386667,9
66.52316126,27.57973333,9
66.52316126,35.2256,9
66.52316126,42.87146667,9
66.52316126,50.51733333,9
66.52316126,58.1632,9
66.52316126,65.80906667,9
66.52316126,73.45493333,9
66.52316126,81.1008,9
66.70237377,12.288,7
66.70237377,19.93386667,7
66.70237377,27.57973333,7
66.70237377,35.2256,7
66.70237377,42.87146667,7
66.70237377,50.51733333,7
66.70237377,58.1632,6
66.70237377,65.80906667,6
66.70237377,73.45493333,6
66.70237377,81.1008,6
66.88158628,12.288,5
66.88158628,19.93386667,4
66.88158628,27.57973333,3
66.88158628,35.2256,3
66.88158628,42.87146667,3
66.88158628,50.51733333,3
66.88158628,58.1632,3
66.88158628,65.80906667,2
66.88158628,73.45493333,2
66.88158628,81.1008,2
67.06079879,12.288,5
67.06079879,19.93386667,3
67.06079879,27.57973333,3
67.06079879,35.2256,2
67.06079879,42.87146667,2
67.06079879,50.51733333,1
67.06079879,58.1632,1
67.06079879,65.80906667,1
67.06079879,73.45493333,1
67.06079879,81.1008,1
67.2400113,12.288,6
67.2400113,19.93386667,5
67.2400113,27.57973333,5
67.2400113,35.2256,5
67.2400113,42.87146667,5
67.2400113,50.51733333,5
67.2400113,58.1632,5
67.2400113,65.80906667,5
67.2400113,73.45493333,5
67.2400113,81.1008,5
67.41922381,12.288,9
67.41922381,19.93386667,9
67.41922381,27.57973333,9
67.41922381,35.2256,8
67.41922381,42.87146667,8
67.41922381,50.51733333,8
67.41922381,58.1632,8
67.41922381,65.80906667,8
67.41922381,73.45493333,8
67.41922381,81.1008,8
67.59843632,12.288,9
67.59843632,19.93386667,8
67.59843632,27.57973333,8
67.59843632,35.2256,8
67.59843632,42.87146667,8
67.59843632,50.51733333,8
67.59843632,58.1632,8
67.59843632,65.80906667,8
67.59843632,73.45493333,8
67.59843632,81.1008,8
67.77764883,12.288,6
67.77764883,19.93386667,5
67.77764883,27.57973333,4
67.77764883,35.2256,4
67.77764883,42.87146667,4
67.77764883,50.51733333,4
67.77764883,58.1632,4
67.77764883,65.80906667,4
67.77764883,73.45493333,4
67.77764883,81.1008,4
67.95686134,12.288,4
67.95686134,19.93386667,3
67.95686134,27.57973333,3
67.95686134,35.2256,2
67.95686134,42.87146667,1
67.95686134,50.51733333,1
67.95686134,58.1632,1
67.95686134,65.80906667,1
67.95686134,73.45493333,1
67.95686134,81.1008,1
68.13607385,12.288,5
68.13607385,19.93386667,4
68.13607385,27.57973333,4
68.13607385,35.2256,3
68.13607385,42.87146667,3
68.13607385,50.51733333,3
68.13607385,58.1632,3
68.13607385,65.80906667,3
68.13607385,73.45493333,3
68.13607385,81.1008,3
68.31528636,12.288,8
68.31528636,19.93386667,8
68.31528636,27.57973333,8
68.31528636,35.2256,7
68.31528636,42.87146667,8
68.31528636,50.51733333,7
68.31528636,58.1632,7
68.31528636,65.80906667,7
68.31528636,73.45493333,7
68.31528636,81.1008,7
68.49449887,12.288,9
68.49449887,19.93386667,9
68.49449887,27.57973333,9
68.49449887,35.2256,9
68.49449887,42.87146667,9
68.49449887,50.51733333,9
68.49449887,58.1632,9
68.49449887,65.80906667,9
68.49449887,73.45493333,9
68.49449887,81.1008,8
68.67371138,12.288,7
68.67371138,19.93386667,6
68.67371138,27.57973333,6
68.67371138,35.2256,6
68.67371138,42.87146667,6
68.67371138,50.51733333,6
68.67371138,58.1632,6
68.67371138,65.80906667,6
68.67371138,73.45493333,6
68.67371138,81.1008,6
68.85292389,12.288,5
68.85292389,19.93386667,3
68.85292389,27.57973333,3
68.85292389,35.2256,3
68.85292389,42.87146667,2
68.85292389,50.51733333,2
68.85292389,58.1632,2
68.85292389,65.80906667,1
68.85292389,73.45493333,1
68.85292389,81.1008,1
69.0321364,12.288,5
69.0321364,19.93386667,3
69.0321364,27.57973333,3
69.0321364,35.2256,3
69.0321364,42.87146667,2
69.0321364,50.51733333,2
69.0321364,58.1632,2
69.0321364,65.80906667,2
69.0321364,73.45493333,2
69.0321364,81.1008,1
69.21134891,12.288,7
69.21134891,19.93386667,6
69.21134891,27.57973333,6
69.21134891,35.2256,6
69.21134891,42.87146667,6
69.21134891,50.51733333,6
69.21134891,58.1632,6
69.21134891,65.80906667,6
69.21134891,73.45493333,6
69.21134891,81.1008,6
69.39056142,12.288,9
69.39056142,19.93386667,9
69.39056142,27.57973333,9
69.39056142,35.2256,9
69.39056142,42.87146667,9
69.39056142,50.51733333,9
69.39056142,58.1632,9
69.39056142,65.80906667,9
69.39056142,73.45493333,9
69.39056142,81.1008,9
69.56977393,12.288,8
69.56977393,19.93386667,7
69.56977393,27.57973333,7
69.56977393,35.2256,7
69.56977393,42.87146667,7
69.56977393,50.51733333,7
69.56977393,58.1632,7
69.56977393,65.80906667,7
69.56977393,73.45493333,7
69.56977393,81.1008,7
69.74898643,12.288,5
69.74898643,19.93386667,4
69.74898643,27.57973333,4
69.74898643,35.2256,3
69.74898643,42.87146667,3
69.74898643,50.51733333,3
69.74898643,58.1632,3
69.74898643,65.80906667,3
69.74898643,73.45493333,3
69.74898643,81.1008,3
69.92819894,12.288,4
69.92819894,19.93386667,3
69.92819894,27.57973333,3
69.92819894,35.2256,2
69.92819894,42.87146667,1
69.92819894,50.51733333,1
69.92819894,58.1632,1
69.92819894,65.80906667,1
69.92819894,73.45493333,1
69.92819894,81.1008,1
70.10741145,12.288,6
70.10741145,19.93386667,5
70.10741145,27.57973333,5
70.10741145,35.2256,5
70.10741145,42.87146667,5
70.10741145,50.51733333,4
70.10741145,58.1632,4
70.10741145,65.80906667,4
70.10741145,73.45493333,4
70.10741145,81.1008,4
70.28662396,12.288,9
70.28662396,19.93386667,9
70.28662396,27.57973333,8
70.28662396,35.2256,8
70.28662396,42.87146667,8
70.28662396,50.51733333,8
70.28662396,58.1632,8
70.28662396,65.80906667,8
70.28662396,73.45493333,8
70.28662396,81.1008,8
70.46583647,12.288,9
70.46583647,19.93386667,8
70.46583647,27.57973333,8
70.46583647,35.2256,8
70.46583647,42.87146667,8
70.46583647,50.51733333,8
70.46583647,58.1632,8
70.46583647,65.80906667,8
70.46583647,73.45493333,8
70.46583647,81.1008,8
70.64504898,12.288,6
70.64504898,19.93386667,5
70.64504898,27.57973333,4
70.64504898,35.2256,4
70.64504898,42.87146667,4
70.64504898,50.51733333,4
70.64504898,58.1632,4
70.64504898,65.80906667,4
70.64504898,73.45493333,4
70.64504898,81.1008,4
70.82426149,12.288,4
70.82426149,19.93386667,3
70.82426149,27.57973333,3
70.82426149,35.2256,2
70.82426149,42.87146667,1
70.82426149,50.51733333,1
70.82426149,58.1632,1
70.82426149,65.80906667,1
70.82426149,73.45493333,1
70.82426149,81.1008,1
71.003474,12.288,5
71.003474,19.93386667,4
71.003474,27.57973333,4
71.003474,35.2256,4
71.003474,42.87146667,3
71.003474,50.51733333,3
71.003474,58.1632,3
71.003474,65.80906667,3
71.003474,73.45493333,3
71.003474,81.1008,3
71.18268651,12.288,8
71.18268651,19.93386667,8
71.18268651,27.57973333,8
71.18268651,35.2256,8
71.18268651,42.87146667,8
71.18268651,50.51733333,8
71.18268651,58.1632,7
71.18268651,65.80906667,7
71.18268651,73.45493333,7
71.18268651,81.1008,7
71.36189902,12.288,9
71.36189902,19.93386667,9
71.36189902,27.57973333,9
71.36189902,35.2256,9
71.36189902,42.87146667,9
71.36189902,50.51733333,9
71.36189902,58.1632,9
71.36189902,65.80906667,8
71.36189902,73.45493333,8
71.36189902,81.1008,8
71.54111153,12.288,7
71.54111153,19.93386667,6
71.54111153,27.57973333,6
71.54111153,35.2256,6
71.54111153,42.87146667,5
71.54111153,50.51733333,5
71.54111153,58.1632,5
71.54111153,65.80906667,5
71.54111153,73.45493333,5
71.54111153,81.1008,5
71.72032404,12.288,5
71.72032404,19.93386667,3
71.72032404,27.57973333,3
71.72032404,35.2256,3
71.72032404,42.87146667,2
71.72032404,50.51733333,2
71.72032404,58.1632,1
71.72032404,65.80906667,1
71.72032404,73.45493333,1
71.72032404,81.1008,1
71.89953655,12.288,5
71.89953655,19.93386667,4
71.89953655,27.57973333,3
71.89953655,35.2256,3
71.89953655,42.87146667,3
71.89953655,50.51733333,3
71.89953655,58.1632,2
71.89953655,65.80906667,2
71.89953655,73.45493333,2
71.89953655,81.1008,2
72.07874906,12.288,8
72.07874906,19.93386667,7
72.07874906,27.57973333,7
72.07874906,35.2256,7
72.07874906,42.87146667,7
72.07874906,50.51733333,6
72.07874906,58.1632,6
72.07874906,65.80906667,6
72.07874906,73.45493333,6
72.07874906,81.1008,6
72.25796157,12.288,9
72.25796157,19.93386667,9
72.25796157,27.57973333,9
72.25796157,35.2256,9
72.25796157,42.87146667,9
72.25796157,50.51733333,9
72.25796157,58.1632,9
72.25796157,65.80906667,9
72.25796157,73.45493333,9
72.25796157,81.1008,9
72.43717408,12.288,7
72.43717408,19.93386667,7
72.43717408,27.57973333,7
72.43717408,35.2256,7
72.43717408,42.87146667,7
72.43717408,50.51733333,7
72.43717408,58.1632,6
72.43717408,65.80906667,6
72.43717408,73.45493333,6
72.43717408,81.1008,6
72.61638659,12.288,5
72.61638659,19.93386667,4
72.61638659,27.57973333,3
72.61638659,35.2256,3
72.61638659,42.87146667,3
72.61638659,50.51733333,3
72.61638659,58.1632,2
72.61638659,65.80906667,2
72.61638659,73.45493333,2
72.61638659,81.1008,2
72.79559909,12.288,5
72.79559909,19.93386667,3
72.79559909,27.57973333,3
72.79559909,35.2256,3
72.79559909,42.87146667,2
72.79559909,50.51733333,2
72.79559909,58.1632,1
72.79559909,65.80906667,1
72.79559909,73.45493333,1
72.79559909,81.1008,1
72.9748116,12.288,7
72.9748116,19.93386667,6
72.9748116,27.57973333,6
72.9748116,35.2256,6
72.9748116,42.87146667,5
72.9748116,50.51733333,5
72.9748116,58.1632,5
72.9748116,65.80906667,5
72.9748116,73.45493333,5
72.9748116,81.1008,5
73.15402411,12.288,9
73.15402411,19.93386667,9
73.15402411,27.57973333,9
73.15402411,35.2256,9
73.15402411,42.87146667,9
73.15402411,50.51733333,9
73.15402411,58.1632,9
73.15402411,65.80906667,8
73.15402411,73.45493333,8
73.15402411,81.1008,8
73.33323662,12.288,8
73.33323662,19.93386667,8
73.33323662,27.57973333,8
73.33323662,35.2256,8
73.33323662,42.87146667,8
73.33323662,50.51733333,7
73.33323662,58.1632,7
73.33323662,65.80906667,7
73.33323662,73.45493333,7
73.33323662,81.1008,7
73.51244913,12.288,5
73.51244913,19.93386667,4
73.51244913,27.57973333,4
73.51244913,35.2256,3
73.51244913,42.87146667,3
73.51244913,50.51733333,3
73.51244913,58.1632,3
73.51244913,65.80906667,3
73.51244913,73.45493333,3
73.51244913,81.1008,3
73.69166164,12.288,5
73.69166164,19.93386667,3
73.69166164,27.57973333,3
73.69166164,35.2256,2
73.69166164,42.87146667,2
73.69166164,50.51733333,1
73.69166164,58.1632,1
73.69166164,65.80906667,1
73.69166164,73.45493333,1
73.69166164,81.1008,1
73.87087415,12.288,6
73.87087415,19.93386667,5
73.87087415,27.57973333,5
73.87087415,35.2256,5
73.87087415,42.87146667,4
73.87087415,50.51733333,4
73.87087415,58.1632,4
73.87087415,65.80906667,4
73.87087415,73.45493333,4
73.87087415,81.1008,4
74.05008666,12.288,9
74.05008666,19.93386667,9
74.05008666,27.57973333,9
74.05008666,35.2256,8
74.05008666,42.87146667,8
74.05008666,50.51733333,8
74.05008666,58.1632,8
74.05008666,65.80906667,8
74.05008666,73.45493333,8
74.05008666,81.1008,8
74.22929917,12.288,9
74.22929917,19.93386667,8
74.22929917,27.57973333,8
74.22929917,35.2256,8
74.22929917,42.87146667,8
74.22929917,50.51733333,8
74.22929917,58.1632,8
74.22929917,65.80906667,8
74.22929917,73.45493333,8
74.22929917,81.1008,8
74.40851168,12.288,6
74.40851168,19.93386667,5
74.40851168,27.57973333,4
74.40851168,35.2256,4
74.40851168,42.87146667,4
74.40851168,50.51733333,4
74.40851168,58.1632,4
74.40851168,65.80906667,4
74.40851168,73.45493333,4
74.40851168,81.1008,4
74.58772419,12.288,4
74.58772419,19.93386667,3
74.58772419,27.57973333,3
74.58772419,35.2256,2
74.58772419,42.87146667,1
74.58772419,50.51733333,1
74.58772419,58.1632,1
74.58772419,65.80906667,1
74.58772419,73.45493333,1
74.58772419,81.1008,1
74.7669367,12.288,6
74.7669367,19.93386667,5
74.7669367,27.57973333,4
74.7669367,35.2256,4
74.7669367,42.87146667,4
74.7669367,50.51733333,4
74.7669367,58.1632,3
74.7669367,65.80906667,3
74.7669367,73.45493333,3
74.7669367,81.1008,3
74.94614921,12.288,9
74.94614921,19.93386667,8
74.94614921,27.57973333,8
74.94614921,35.2256,8
74.94614921,42.87146667,8
74.94614921,50.51733333,8
74.94614921,58.1632,8
74.94614921,65.80906667,8
74.94614921,73.45493333,8
74.94614921,81.1008,8
75.12536172,12.288,9
75.12536172,19.93386667,9
75.12536172,27.57973333,9
75.12536172,35.2256,8
75.12536172,42.87146667,8
75.12536172,50.51733333,8
75.12536172,58.1632,8
75.12536172,65.80906667,8
75.12536172,73.45493333,8
75.12536172,81.1008,8
75.30457423,12.288,6
75.30457423,19.93386667,5
75.30457423,27.57973333,5
75.30457423,35.2256,5
75.30457423,42.87146667,5
75.30457423,50.51733333,5
75.30457423,58.1632,5
75.30457423,65.80906667,5
75.30457423,73.45493333,5
75.30457423,81.1008,5
75.48378674,12.288,5
75.48378674,19.93386667,3
75.48378674,27.57973333,3
75.48378674,35.2256,2
75.48378674,42.87146667,2
75.48378674,50.51733333,1
75.48378674,58.1632,1
75.48378674,65.80906667,1
75.48378674,73.45493333,1
75.48378674,81.1008,1
75.66299925,12.288,5
75.66299925,19.93386667,4
75.66299925,27.57973333,4
75.66299925,35.2256,3
75.66299925,42.87146667,3
75.66299925,50.51733333,3
75.66299925,58.1632,3
75.66299925,65.80906667,3
75.66299925,73.45493333,3
75.66299925,81.1008,3
75.84221176,12.288,8
75.84221176,19.93386667,8
75.84221176,27.57973333,7
75.84221176,35.2256,7
75.84221176,42.87146667,7
75.84221176,50.51733333,7
75.84221176,58.1632,7
75.84221176,65.80906667,7
75.84221176,73.45493333,7
75.84221176,81.1008,7
76.02142426,12.288,9
76.02142426,19.93386667,9
76.02142426,27.57973333,9
76.02142426,35.2256,9
76.02142426,42.87146667,9
76.02142426,50.51733333,9
76.02142426,58.1632,9
76.02142426,65.80906667,9
76.02142426,73.45493333,9
76.02142426,81.1008,8
76.20063677,12.288,7
76.20063677,19.93386667,6
76.20063677,27.57973333,6
76.20063677,35.2256,6
76.20063677,42.87146667,6
76.20063677,50.51733333,6
76.20063677,58.1632,5
76.20063677,65.80906667,5
76.20063677,73.45493333,5
76.20063677,81.1008,5
76.37984928,12.288,5
76.37984928,19.93386667,3
76.37984928,27.57973333,3
76.37984928,35.2256,3
76.37984928,42.87146667,2
76.37984928,50.51733333,2
76.37984928,58.1632,1
76.37984928,65.80906667,1
76.37984928,73.45493333,1
76.37984928,81.1008,1
76.55906179,12.288,5
76.55906179,19.93386667,4
76.55906179,27.57973333,3
76.55906179,35.2256,3
76.55906179,42.87146667,3
76.55906179,50.51733333,3
76.55906179,58.1632,3
76.55906179,65.80906667,2
76.55906179,73.45493333,2
76.55906179,81.1008,2
76.7382743,12.288,8
76.7382743,19.93386667,7
76.7382743,27.57973333,7
76.7382743,35.2256,7
76.7382743,42.87146667,7
76.7382743,50.51733333,7
76.7382743,58.1632,7
76.7382743,65.80906667,7
76.7382743,73.45493333,7
76.7382743,81.1008,7
76.91748681,12.288,9
76.91748681,19.93386667,9
76.91748681,27.57973333,9
76.91748681,35.2256,9
76.91748681,42.87146667,9
76.91748681,50.51733333,9
76.91748681,58.1632,9
76.91748681,65.80906667,9
76.91748681,73.45493333,9
76.91748681,81.1008,9
77.09669932,12.288,7
77.09669932,19.93386667,7
77.09669932,27.57973333,6
77.09669932,35.2256,6
77.09669932,42.87146667,6
77.09669932,50.51733333,6
77.09669932,58.1632,6
77.09669932,65.80906667,6
77.09669932,73.45493333,6
77.09669932,81.1008,6
77.27591183,12.288,5
77.27591183,19.93386667,3
77.27591183,27.57973333,3
77.27591183,35.2256,3
77.27591183,42.87146667,3
77.27591183,50.51733333,2
77.27591183,58.1632,2
77.27591183,65.80906667,2
77.27591183,73.45493333,2
77.27591183,81.1008,2
77.45512434,12.288,5
77.45512434,19.93386667,4
77.45512434,27.57973333,3
77.45512434,35.2256,3
77.45512434,42.87146667,3
77.45512434,50.51733333,2
77.45512434,58.1632,2
77.45512434,65.80906667,2
77.45512434,73.45493333,2
77.45512434,81.1008,2
77.63433685,12.288,7
77.63433685,19.93386667,7
77.63433685,27.57973333,6
77.63433685,35.2256,6
77.63433685,42.87146667,6
77.63433685,50.51733333,6
77.63433685,58.1632,6
77.63433685,65.80906667,6
77.63433685,73.45493333,6
77.63433685,81.1008,6
77.81354936,12.288,9
77.81354936,19.93386667,9
77.81354936,27.57973333,9
77.81354936,35.2256,9
77.81354936,42.87146667,9
77.81354936,50.51733333,9
77.81354936,58.1632,9
77.81354936,65.80906667,9
77.81354936,73.45493333,9
77.81354936,81.1008,9
77.99276187,12.288,8
77.99276187,19.93386667,7
77.99276187,27.57973333,7
77.99276187,35.2256,7
77.99276187,42.87146667,7
77.99276187,50.51733333,7
77.99276187,58.1632,7
77.99276187,65.80906667,7
77.99276187,73.45493333,6
77.99276187,81.1008,6
78.17197438,12.288,5
78.17197438,19.93386667,4
78.17197438,27.57973333,3
78.17197438,35.2256,3
78.17197438,42.87146667,3
78.17197438,50.51733333,3
78.17197438,58.1632,2
78.17197438,65.80906667,2
78.17197438,73.45493333,2
78.17197438,81.1008,2
78.35118689,12.288,5
78.35118689,19.93386667,3
78.35118689,27.57973333,3
78.35118689,35.2256,3
78.35118689,42.87146667,2
78.35118689,50.51733333,2
78.35118689,58.1632,2
78.35118689,65.80906667,1
78.35118689,73.45493333,1
78.35118689,81.1008,1
78.5303994,12.288,7
78.5303994,19.93386667,6
78.5303994,27.57973333,6
78.5303994,35.2256,6
78.5303994,42.87146667,6
78.5303994,50.51733333,6
78.5303994,58.1632,6
78.5303994,65.80906667,6
78.5303994,73.45493333,6
78.5303994,81.1008,6
78.70961191,12.288,9
78.70961191,19.93386667,9
78.70961191,27.57973333,9
78.70961191,35.2256,9
78.70961191,42.87146667,9
78.70961191,50.51733333,9
78.70961191,58.1632,9
78.70961191,65.80906667,9
78.70961191,73.45493333,9
78.70961191,81.1008,9
78.88882442,12.288,8
78.88882442,19.93386667,7
78.88882442,27.57973333,7
78.88882442,35.2256,7
78.88882442,42.87146667,7
78.88882442,50.51733333,7
78.88882442,58.1632,7
78.88882442,65.80906667,7
78.88882442,73.45493333,7
78.88882442,81.1008,7
79.06803692,12.288,5
79.06803692,19.93386667,4
79.06803692,27.57973333,3
79.06803692,35.2256,3
79.06803692,42.87146667,3
79.06803692,50.51733333,3
79.06803692,58.1632,3
79.06803692,65.80906667,3
79.06803692,73.45493333,3
79.06803692,81.1008,2
79.24724943,12.288,5
79.24724943,19.93386667,3
79.24724943,27.57973333,3
79.24724943,35.2256,3
79.24724943,42.87146667,2
79.24724943,50.51733333,2
79.24724943,58.1632,1
79.24724943,65.80906667,1
79.24724943,73.45493333,1
79.24724943,81.1008,1
79.42646194,12.288,7
79.42646194,19.93386667,6
79.42646194,27.57973333,6
79.42646194,35.2256,5
79.42646194,42.87146667,5
79.42646194,50.51733333,5
79.42646194,58.1632,5
79.42646194,65.80906667,5
79.42646194,73.45493333,5
79.42646194,81.1008,5
79.60567445,12.288,9
79.60567445,19.93386667,9
79.60567445,27.57973333,9
79.60567445,35.2256,9
79.60567445,42.87146667,9
79.60567445,50.51733333,9
79.60567445,58.1632,9
79.60567445,65.80906667,8
79.60567445,73.45493333,8
79.60567445,81.1008,8
79.78488696,12.288,8
79.78488696,19.93386667,8
79.78488696,27.57973333,8
79.78488696,35.2256,7
79.78488696,42.87146667,7
79.78488696,50.51733333,7
79.78488696,58.1632,7
79.78488696,65.80906667,7
79.78488696,73.45493333,7
79.78488696,81.1008,7
79.96409947,12.288,5
79.96409947,19.93386667,4
79.96409947,27.57973333,4
79.96409947,35.2256,3
79.96409947,42.87146667,3
79.96409947,50.51733333,3
79.96409947,58.1632,3
79.96409947,65.80906667,3
79.96409947,73.45493333,3
79.96409947,81.1008,3
80.14331198,12.288,5
80.14331198,19.93386667,3
80.14331198,27.57973333,3
80.14331198,35.2256,2
80.14331198,42.87146667,2
80.14331198,50.51733333,1
80.14331198,58.1632,1
80.14331198,65.80906667,1
80.14331198,73.45493333,1
80.14331198,81.1008,1
80.32252449,12.288,7
80.32252449,19.93386667,6
80.32252449,27.57973333,5
80.32252449,35.2256,5
80.32252449,42.87146667,5
80.32252449,50.51733333,5
80.32252449,58.1632,5
80.32252449,65.80906667,5
80.32252449,73.45493333,5
80.32252449,81.1008,5
80.501737,12.288,9
80.501737,19.93386667,9
80.501737,27.57973333,9
80.501737,35.2256,9
80.501737,42.87146667,9
80.501737,50.51733333,8
80.501737,58.1632,8
80.501737,65.80906667,8
80.501737,73.45493333,8
80.501737,81.1008,8
80.68094951,12.288,8
80.68094951,19.93386667,8
80.68094951,27.57973333,8
80.68094951,35.2256,8
80.68094951,42.87146667,8
80.68094951,50.51733333,8
80.68094951,58.1632,8
80.68094951,65.80906667,8
80.68094951,73.45493333,8
80.68094951,81.1008,7
80.86016202,12.288,6
80.86016202,19.93386667,4
80.86016202,27.57973333,4
80.86016202,35.2256,4
80.86016202,42.87146667,3
80.86016202,50.51733333,3
80.86016202,58.1632,3
80.86016202,65.80906667,3
80.86016202,73.45493333,3
80.86016202,81.1008,3
81.03937453,12.288,5
81.03937453,19.93386667,3
81.03937453,27.57973333,3
81.03937453,35.2256,2
81.03937453,42.87146667,2
81.03937453,50.51733333,1
81.03937453,58.1632,1
81.03937453,65.80906667,1
81.03937453,73.45493333,1
81.03937453,81.1008,1
81.21858704,12.288,6
81.21858704,19.93386667,5
81.21858704,27.57973333,5
81.21858704,35.2256,5
81.21858704,42.87146667,5
81.21858704,50.51733333,5
81.21858704,58.1632,5
81.21858704,65.80906667,5
81.21858704,73.45493333,4
81.21858704,81.1008,4
81.39779955,12.288,9
81.39779955,19.93386667,9
81.39779955,27.57973333,9
81.39779955,35.2256,9
81.39779955,42.87146667,8
81.39779955,50.51733333,8
81.39779955,58.1632,8
81.39779955,65.80906667,8
81.39779955,73.45493333,8
81.39779955,81.1008,8
81.57701206,12.288,9
81.57701206,19.93386667,8
81.57701206,27.57973333,8
81.57701206,35.2256,8
81.57701206,42.87146667,8
81.57701206,50.51733333,8
81.57701206,58.1632,8
81.57701206,65.80906667,8
81.57701206,73.45493333,8
81.57701206,81.1008,8
81.75622457,12.288,6
81.75622457,19.93386667,4
81.75622457,27.57973333,4
81.75622457,35.2256,4
81.75622457,42.87146667,4
81.75622457,50.51733333,3
81.75622457,58.1632,3
81.75622457,65.80906667,3
81.75622457,73.45493333,3
81.75622457,81.1008,3
81.93543708,12.288,5
81.93543708,19.93386667,3
81.93543708,27.57973333,3
81.93543708,35.2256,2
81.93543708,42.87146667,2
81.93543708,50.51733333,1
81.93543708,58.1632,1
81.93543708,65.80906667,1
81.93543708,73.45493333,1
81.93543708,81.1008,1
82.11464959,12.288,6
82.11464959,19.93386667,5
82.11464959,27.57973333,5
82.11464959,35.2256,5
82.11464959,42.87146667,4
82.11464959,50.51733333,4
82.11464959,58.1632,4
82.11464959,65.80906667,4
82.11464959,73.45493333,4
82.11464959,81.1008,4
82.29386209,12.288,9
82.29386209,19.93386667,9
82.29386209,27.57973333,9
82.29386209,35.2256,8
82.29386209,42.87146667,8
82.29386209,50.51733333,8
82.29386209,58.1632,8
82.29386209,65.80906667,8
82.29386209,73.45493333,8
82.29386209,81.1008,8
82.4730746,12.288,9
82.4730746,19.93386667,8
82.4730746,27.57973333,8
82.4730746,35.2256,8
82.4730746,42.87146667,8
82.4730746,50.51733333,8
82.4730746,58.1632,8
82.4730746,65.80906667,8
82.4730746,73.45493333,8
82.4730746,81.1008,8
82.65228711,12.288,6
82.65228711,19.93386667,5
82.65228711,27.57973333,4
82.65228711,35.2256,4
82.65228711,42.87146667,4
82.65228711,50.51733333,4
82.65228711,58.1632,4
82.65228711,65.80906667,3
82.65228711,73.45493333,3
82.65228711,81.1008,3
82.83149962,12.288,5
82.83149962,19.93386667,3
82.83149962,27.57973333,3
82.83149962,35.2256,2
82.83149962,42.87146667,2
82.83149962,50.51733333,1
82.83149962,58.1632,1
82.83149962,65.80906667,1
82.83149962,73.45493333,1
82.83149962,81.1008,1
83.01071213,12.288,6
83.01071213,19.93386667,5
83.01071213,27.57973333,5
83.01071213,35.2256,4
83.01071213,42.87146667,4
83.01071213,50.51733333,4
83.01071213,58.1632,4
83.01071213,65.80906667,4
83.01071213,73.45493333,4
83.01071213,81.1008,4
83.18992464,12.288,9
83.18992464,19.93386667,9
83.18992464,27.57973333,9
83.18992464,35.2256,8
83.18992464,42.87146667,8
83.18992464,50.51733333,8
83.18992464,58.1632,8
83.18992464,65.80906667,8
83.18992464,73.45493333,8
83.18992464,81.1008,8
83.36913715,12.288,9
83.36913715,19.93386667,8
83.36913715,27.57973333,8
83.36913715,35.2256,8
83.36913715,42.87146667,8
83.36913715,50.51733333,8
83.36913715,58.1632,8
83.36913715,65.80906667,8
83.36913715,73.45493333,8
83.36913715,81.1008,8
83.54834966,12.288,6
83.54834966,19.93386667,5
83.54834966,27.57973333,4
83.54834966,35.2256,4
83.54834966,42.87146667,4
83.54834966,50.51733333,4
83.54834966,58.1632,4
83.54834966,65.80906667,4
83.54834966,73.45493333,4
83.54834966,81.1008,3
83.72756217,12.288,5
83.72756217,19.93386667,3
83.72756217,27.57973333,3
83.72756217,35.2256,2
83.72756217,42.87146667,2
83.72756217,50.51733333,1
83.72756217,58.1632,1
83.72756217,65.80906667,1
83.72756217,73.45493333,1
83.72756217,81.1008,1
83.90677468,12.288,6
83.90677468,19.93386667,5
83.90677468,27.57973333,4
83.90677468,35.2256,4
83.90677468,42.87146667,4
83.90677468,50.51733333,4
83.90677468,58.1632,4
83.90677468,65.80906667,4
83.90677468,73.45493333,4
83.90677468,81.1008,4
84.08598719,12.288,9
84.08598719,19.93386667,9
84.08598719,27.57973333,8
84.08598719,35.2256,8
84.08598719,42.87146667,8
84.08598719,50.51733333,8
84.08598719,58.1632,8
84.08598719,65.80906667,8
84.08598719,73.45493333,8
84.08598719,81.1008,8
84.2651997,12.288,9
84.2651997,19.93386667,8
84.2651997,27.57973333,8
84.2651997,35.2256,8
84.2651997,42.87146667,8
84.2651997,50.51733333,8
84.2651997,58.1632,8
84.2651997,65.80906667,8
84.2651997,73.45493333,8
84.2651997,81.1008,8
84.44441221,12.288,6
84.44441221,19.93386667,5
84.44441221,27.57973333,4
84.44441221,35.2256,4
84.44441221,42.87146667,4
84.44441221,50.51733333,4
84.44441221,58.1632,4
84.44441221,65.80906667,4
84.44441221,73.45493333,4
84.44441221,81.1008,4
84.62362472,12.288,5
84.62362472,19.93386667,3
84.62362472,27.57973333,3
84.62362472,35.2256,2
84.62362472,42.87146667,2
84.62362472,50.51733333,1
84.62362472,58.1632,1
84.62362472,65.80906667,1
84.62362472,73.45493333,1
84.62362472,81.1008,1
84.80283723,12.288,6
84.80283723,19.93386667,5
84.80283723,27.57973333,4
84.80283723,35.2256,4
84.80283723,42.87146667,4
84.80283723,50.51733333,4
84.80283723,58.1632,4
84.80283723,65.80906667,4
84.80283723,73.45493333,4
84.80283723,81.1008,4
84.98204974,12.288,9
84.98204974,19.93386667,9
84.98204974,27.57973333,8
84.98204974,35.2256,8
84.98204974,42.87146667,8
84.98204974,50.51733333,8
84.98204974,58.1632,8
84.98204974,65.80906667,8
84.98204974,73.45493333,8
84.98204974,81.1008,8
85.16126225,12.288,9
85.16126225,19.93386667,9
85.16126225,27.57973333,8
85.16126225,35.2256,8
85.16126225,42.87146667,8
85.16126225,50.51733333,8
85.16126225,58.1632,8
85.16126225,65.80906667,8
85.16126225,73.45493333,8
85.16126225,81.1008,8
85.34047475,12.288,6
85.34047475,19.93386667,5
85.34047475,27.57973333,4
85.34047475,35.2256,4
85.34047475,42.87146667,4
85.34047475,50.51733333,4
85.34047475,58.1632,4
85.34047475,65.80906667,4
85.34047475,73.45493333,4
85.34047475,81.1008,4
85.51968726,12.288,5
85.51968726,19.93386667,3
85.51968726,27.57973333,3
85.51968726,35.2256,2
85.51968726,42.87146667,2
85.51968726,50.51733333,1
85.51968726,58.1632,1
85.51968726,65.80906667,1
85.51968726,73.45493333,1
85.51968726,81.1008,1
85.69889977,12.288,6
85.69889977,19.93386667,5
85.69889977,27.57973333,4
85.69889977,35.2256,4
85.69889977,42.87146667,4
85.69889977,50.51733333,4
85.69889977,58.1632,4
85.69889977,65.80906667,4
85.69889977,73.45493333,4
85.69889977,81.1008,4
85.87811228,12.288,9
85.87811228,19.93386667,9
85.87811228,27.57973333,8
85.87811228,35.2256,8
85.87811228,42.87146667,8
85.87811228,50.51733333,8
85.87811228,58.1632,8
85.87811228,65.80906667,8
85.87811228,73.45493333,8
85.87811228,81.1008,8
86.05732479,12.288,9
86.05732479,19.93386667,9
86.05732479,27.57973333,8
86.05732479,35.2256,8
86.05732479,42.87146667,8
86.05732479,50.51733333,8
86.05732479,58.1632,8
86.05732479,65.80906667,8
86.05732479,73.45493333,8
86.05732479,81.1008,8
86.2365373,12.288,6
86.2365373,19.93386667,5
86.2365373,27.57973333,4
86.2365373,35.2256,4
86.2365373,42.87146667,4
86.2365373,50.51733333,4
86.2365373,58.1632,4
86.2365373,65.80906667,4
86.2365373,73.45493333,4
86.2365373,81.1008,4
86.41574981,12.288,5
86.41574981,19.93386667,3
86.41574981,27.57973333,3
86.41574981,35.2256,2
86.41574981,42.87146667,2
86.41574981,50.51733333,1
86.41574981,58.1632,1
86.41574981,65.80906667,1
86.41574981,73.45493333,1
86.41574981,81.1008,1
86.59496232,12.288,6
86.59496232,19.93386667,5
86.59496232,27.57973333,4
86.59496232,35.2256,4
86.59496232,42.87146667,4
86.59496232,50.51733333,4
86.59496232,58.1632,4
86.59496232,65.80906667,4
86.59496232,73.45493333,4
86.59496232,81.1008,4
86.77417483,12.288,9
86.77417483,19.93386667,9
86.77417483,27.57973333,8
86.77417483,35.2256,8
86.77417483,42.87146667,8
86.77417483,50.51733333,8
86.77417483,58.1632,8
86.77417483,65.80906667,8
86.77417483,73.45493333,8
86.77417483,81.1008,8
86.95338734,12.288,9
86.95338734,19.93386667,9
86.95338734,27.57973333,8
86.95338734,35.2256,8
86.95338734,42.87146667,8
86.95338734,50.51733333,8
86.95338734,58.1632,8
86.95338734,65.80906667,8
86.95338734,73.45493333,8
86.95338734,81.1008,8
87.13259985,12.288,6
87.13259985,19.93386667,5
87.13259985,27.57973333,4
87.13259985,35.2256,4
87.13259985,42.87146667,4
87.13259985,50.51733333,4
87.13259985,58.1632,4
87.13259985,65.80906667,4
87.13259985,73.45493333,4
87.13259985,81.1008,4
87.31181236,12.288,5
87.31181236,19.93386667,3
87.31181236,27.57973333,3
87.31181236,35.2256,2
87.31181236,42.87146667,2
87.31181236,50.51733333,1
87.31181236,58.1632,1
87.31181236,65.80906667,1
87.31181236,73.45493333,1
87.31181236,81.1008,1
87.49102487,12.288,6
87.49102487,19.93386667,5
87.49102487,27.57973333,4
87.49102487,35.2256,4
87.49102487,42.87146667,4
87.49102487,50.51733333,4
87.49102487,58.1632,4
87.49102487,65.80906667,4
87.49102487,73.45493333,4
87.49102487,81.1008,4
87.67023738,12.288,9
87.67023738,19.93386667,9
87.67023738,27.57973333,8
87.67023738,35.2256,8
87.67023738,42.87146667,8
87.67023738,50.51733333,8
87.67023738,58.1632,8
87.67023738,65.80906667,8
87.67023738,73.45493333,8
87.67023738,81.1008,8
87.84944989,12.288,9
87.84944989,19.93386667,9
87.84944989,27.57973333,8
87.84944989,35.2256,8
87.84944989,42.87146667,8
87.84944989,50.51733333,8
87.84944989,58.1632,8
87.84944989,65.80906667,8
87.84944989,73.45493333,8
87.84944989,81.1008,8
88.0286624,12.288,6
88.0286624,19.93386667,5
88.0286624,27.57973333,4
88.0286624,35.2256,4
88.0286624,42.87146667,4
88.0286624,50.51733333,4
88.0286624,58.1632,4
88.0286624,65.80906667,4
88.0286624,73.45493333,4
88.0286624,81.1008,4
88.20787491,12.288,5
88.20787491,19.93386667,3
88.20787491,27.57973333,3
88.20787491,35.2256,2
88.20787491,42.87146667,2
88.20787491,50.51733333,1
88.20787491,58.1632,1
88.20787491,65.80906667,1
88.20787491,73.45493333,1
88.20787491,81.1008,1
88.38708742,12.288,6
88.38708742,19.93386667,5
88.38708742,27.57973333,4
88.38708742,35.2256,4
88.38708742,42.87146667,4
88.38708742,50.51733333,4
88.38708742,58.1632,4
88.38708742,65.80906667,4
88.38708742,73.45493333,4
88.38708742,81.1008,4
88.56629992,12.288,9
88.56629992,19.93386667,9
88.56629992,27.57973333,8
88.56629992,35.2256,8
88.56629992,42.87146667,8
88.56629992,50.51733333,8
88.56629992,58.1632,8
88.56629992,65.80906667,8
88.56629992,73.45493333,8
88.56629992,81.1008,8
88.74551243,12.288,9
88.74551243,19.93386667,9
88.74551243,27.57973333,8
88.74551243,35.2256,8
88.74551243,42.87146667,8
88.74551243,50.51733333,8
88.74551243,58.1632,8
88.74551243,65.80906667,8
88.74551243,73.45493333,8
88.74551243,81.1008,8
88.92472494,12.288,6
88.92472494,19.93386667,5
88.92472494,27.57973333,4
88.92472494,35.2256,4
88.92472494,42.87146667,4
88.92472494,50.51733333,4
88.92472494,58.1632,4
88.92472494,65.80906667,4
88.92472494,73.45493333,4
88.92472494,81.1008,4
89.10393745,12.288,5
89.10393745,19.93386667,3
89.10393745,27.57973333,3
89.10393745,35.2256,2
89.10393745,42.87146667,2
89.10393745,50.51733333,1
89.10393745,58.1632,1
89.10393745,65.80906667,1
89.10393745,73.45493333,1
89.10393745,81.1008,1
89.28314996,12.288,6
89.28314996,19.93386667,5
89.28314996,27.57973333,4
89.28314996,35.2256,4
89.28314996,42.87146667,4
89.28314996,50.51733333,4
89.28314996,58.1632,4
89.28314996,65.80906667,4
89.28314996,73.45493333,4
89.28314996,81.1008,4
89.46236247,12.288,9
89.46236247,19.93386667,9
89.46236247,27.57973333,8
89.46236247,35.2256,8
89.46236247,42.87146667,8
89.46236247,50.51733333,8
89.46236247,58.1632,8
89.46236247,65.80906667,8
89.46236247,73.45493333,8
89.46236247,81.1008,8
89.64157498,12.288,9
89.64157498,19.93386667,9
89.64157498,27.57973333,8
89.64157498,35.2256,8
89.64157498,42.87146667,8
89.64157498,50.51733333,8
89.64157498,58.1632,8
89.64157498,65.80906667,8
89.64157498,73.45493333,8
89.64157498,81.1008,8
89.82078749,12.288,6
89.82078749,19.93386667,5
89.82078749,27.57973333,4
89.82078749,35.2256,4
89.82078749,42.87146667,4
89.82078749,50.51733333,4
89.82078749,58.1632,4
89.82078749,65.80906667,4
89.82078749,73.45493333,4
89.82078749,81.1008,4
90,12.288,5
90,19.93386667,3
90,27.57973333,3
90,35.2256,2
90,42.87146667,2
90,50.51733333,1
90,58.1632,1
90,65.80906667,1
90,73.45493333,1
90,81.1008,1


==> Figures/data.txt/fig_5_data/L1_optimized_with_fil.csv <==
Var1,Var2
0,0.000536440219157306
5,0.000493798138603743
10,0.00041643873576859
15,0.000302581272100535
20,0.000176759448062574
25,7.23050995378068e-05
30,2.2279489352475e-05


==> Figures/data.txt/fig_5_data/L1_optimized_without_fil.csv <==
Var1,Var2
0,0.000535897183444071
5,0.000504168103871336
10,0.00046263636843439
15,0.000371005410850112
20,0.00024544291751949
25,0.000116447039668059
30,3.85436032444941e-05


==> Figures/data.txt/fig_5_data/LS_optimized_with_fil.csv <==
Var1,Var2
0,0.000563222281037491
5,0.000475390775278068
10,0.000296118485412457
15,0.00012976723754986
20,6.64025286058872e-05
25,2.80138239776908e-05
30,1.15166131989277e-05


==> Figures/data.txt/fig_5_data/LS_optimized_without_fil.csv <==
Var1,Var2
0,0.000588264152522375
5,0.000519154068104014
10,0.000439180444179361
15,0.000270750880268735
20,0.000139182317181562
25,6.60752291355359e-05
30,2.487374627772e-05


==> Figures/data.txt/fig_5_data/Lasso_optimized_with_fil.csv <==
Var1,Var2
0,0.000536478492900965
5,0.000490118168900232
10,0.000400656468086067
15,0.000256854647819608
20,0.000128102876727004
25,4.54593930887047e-05
30,1.47667523100503e-05


==> Figures/data.txt/fig_5_data/Lasso_optimized_without_fil.csv <==
Var1,Var2
0,0.000536662821772806
5,0.000502450805330774
10,0.000454023731006212
15,0.000337307217840474
20,0.0001918660145016
25,7.57442754026585e-05
30,2.31099853768477e-05


==> Figures/data.txt/fig_6_data/L1_optimized_with_fil.csv <==
Var1,Var2
0,0.000536440219157306
5,0.000493798138603743
10,0.00041643873576859
15,0.000302581272100535
20,0.000176759448062574
25,7.23050995378068e-05
30,2.2279489352475e-05


==> Figures/data.txt/fig_6_data/LS_optimized_with_fil.csv <==
Var1,Var2
0,0.000563222281037491
5,0.000475390775278068
10,0.000296118485412457
15,0.00012976723754986
20,6.64025286058872e-05
25,2.80138239776908e-05
30,1.15166131989277e-05


==> Figures/data.txt/fig_6_data/LS_ori.csv <==
Var1,Var2
0,0.122954810028052
5,0.0395178388910611
10,0.012557783429137
15,0.00397081965375741
20,0.00124867452656153
25,0.000397569312393301
30,0.000123922446025439


==> Figures/data.txt/fig_6_data/Lasso_optimized_with_fil.csv <==
Var1,Var2
0,0.000536478492900965
5,0.000490118168900232
10,0.000400656468086067
15,0.000256854647819608
20,0.000128102876727004
25,4.54593930887047e-05
30,1.47667523100503e-05


==> Figures/data.txt/fig_6_data/OMP_ori.csv <==
Var1,Var2
0,0.0188777457257729
5,0.00603677386816018
10,0.00182988084106835
15,0.000581180424984317
20,0.000188129290542108
25,6.2361253855764e-05
30,2.15563941006927e-05

